Large Sample Properties of Partitioning-Based Series Estimators

We present large sample results for partitioning-based least squares nonparametric regression, a popular method for approximating conditional expectation functions in statistics, econometrics, and machine learning. First, we obtain a general characterization of their leading asymptotic bias. Second, we establish integrated mean squared error approximations for the point estimator and propose feasible tuning parameter selection. Third, we develop pointwise inference methods based on undersmoothing and robust bias correction. Fourth, employing different coupling approaches, we develop uniform distributional approximations for the undersmoothed and robust bias-corrected t-statistic processes and construct valid confidence bands. In the univariate case, our uniform distributional approximations require seemingly minimal rate restrictions and improve on approximation rates known in the literature. Finally, we apply our general results to three partitioning-based estimators: splines, wavelets, and piecewise polynomials. The supplemental appendix includes several other general and example-specific technical and methodological results. A companion R package is provided.

==> simuls/output/table_pointwise_bs_es_1.txt <==
%latex.default(subtable, file = paste("output/pointwise/table_pointwise_",     j, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrcrrrcrrrcrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.2$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.5$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.8$}\tabularnewline
\cline{4-6} \cline{8-10} \cline{12-14}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{$\kappa$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}\tabularnewline
\hline
{\bfseries $j=0$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.084$&$56.4$&$0.185$&&$0.057$&$84.9$&$0.249$&&$0.069$&$69.3$&$0.185$\tabularnewline
~~&$2.0$&&$0.055$&$79.0$&$0.190$&&$0.045$&$82.3$&$0.175$&&$0.002$&$94.5$&$0.190$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$3.0$&&$0.006$&$94.9$&$0.251$&&$0.046$&$91.6$&$0.328$&&$0.036$&$90.9$&$0.251$\tabularnewline
~~&$4.0$&&$0.028$&$93.8$&$0.376$&&$0.004$&$94.7$&$0.222$&&$0.022$&$94.0$&$0.376$\tabularnewline
~~&$5.0$&&$0.003$&$94.9$&$0.320$&&$0.018$&$94.4$&$0.399$&&$0.002$&$94.8$&$0.320$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$4.1$&&$0.023$&$94.5$&$0.359$&&$0.002$&$94.9$&$0.254$&&$0.019$&$95.0$&$0.359$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$4.7$&&$0.010$&$94.9$&$0.337$&&$0.008$&$93.8$&$0.311$&&$0.007$&$94.7$&$0.337$\tabularnewline
\hline
{\bfseries $j=1$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.032$&$90.8$&$0.205$&&$0.030$&$90.3$&$0.186$&&$0.056$&$80.8$&$0.205$\tabularnewline
~~&$2.0$&&$0.026$&$93.3$&$0.269$&&$0.013$&$94.1$&$0.251$&&$0.033$&$92.4$&$0.269$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$3.0$&&$0.002$&$95.3$&$0.305$&&$0.003$&$94.8$&$0.226$&&$0.001$&$94.8$&$0.304$\tabularnewline
~~&$4.0$&&$0.003$&$95.2$&$0.279$&&$0.008$&$94.7$&$0.309$&&$0.010$&$94.4$&$0.278$\tabularnewline
~~&$5.0$&&$0.001$&$94.7$&$0.296$&&$0.008$&$94.8$&$0.268$&&$0.009$&$94.7$&$0.296$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$4.1$&&$0.002$&$95.2$&$0.283$&&$0.008$&$94.8$&$0.297$&&$0.009$&$94.5$&$0.283$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$4.7$&&$0.001$&$95.2$&$0.297$&&$0.007$&$94.9$&$0.294$&&$0.009$&$94.6$&$0.296$\tabularnewline
\hline
{\bfseries $j=2$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.029$&$91.4$&$0.205$&&$0.018$&$93.4$&$0.194$&&$0.054$&$82.1$&$0.205$\tabularnewline
~~&$2.0$&&$0.032$&$92.4$&$0.270$&&$0.013$&$94.2$&$0.251$&&$0.038$&$91.3$&$0.270$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$3.0$&&$0.002$&$95.1$&$0.315$&&$0.004$&$94.7$&$0.268$&&$0.002$&$94.8$&$0.315$\tabularnewline
~~&$4.0$&&$0.004$&$94.5$&$0.314$&&$0.009$&$94.8$&$0.311$&&$0.001$&$94.9$&$0.314$\tabularnewline
~~&$5.0$&&$0.000$&$94.4$&$0.311$&&$0.001$&$94.5$&$0.340$&&$0.006$&$94.8$&$0.311$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$4.1$&&$0.003$&$94.7$&$0.313$&&$0.008$&$94.8$&$0.312$&&$0.000$&$94.7$&$0.313$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$4.7$&&$0.002$&$94.6$&$0.318$&&$0.004$&$94.8$&$0.330$&&$0.002$&$95.1$&$0.318$\tabularnewline
\hline
{\bfseries $j=3$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.045$&$85.1$&$0.198$&&$0.018$&$33.9$&$0.268$&&$0.037$&$88.7$&$0.197$\tabularnewline
~~&$2.0$&&$0.005$&$94.9$&$0.223$&&$0.012$&$94.1$&$0.198$&&$0.042$&$87.9$&$0.223$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$3.0$&&$0.005$&$95.0$&$0.248$&&$0.016$&$90.0$&$0.320$&&$0.036$&$90.7$&$0.248$\tabularnewline
~~&$4.0$&&$0.003$&$94.8$&$0.351$&&$0.008$&$94.4$&$0.250$&&$0.021$&$93.6$&$0.351$\tabularnewline
~~&$5.0$&&$0.002$&$95.0$&$0.319$&&$0.003$&$94.0$&$0.390$&&$0.003$&$94.8$&$0.320$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$4.1$&&$0.004$&$94.7$&$0.339$&&$0.007$&$94.2$&$0.275$&&$0.019$&$94.1$&$0.339$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$4.7$&&$0.002$&$94.9$&$0.329$&&$0.005$&$94.2$&$0.322$&&$0.003$&$94.8$&$0.329$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_pointwise_bs_es_2.txt <==
%latex.default(subtable, file = paste("output/pointwise/table_pointwise_",     j, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrcrrrcrrrcrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.2$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.5$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.8$}\tabularnewline
\cline{4-6} \cline{8-10} \cline{12-14}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{$\kappa$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}\tabularnewline
\hline
{\bfseries $j=0$}&&&&&&&&&&&&&\tabularnewline
~~&$5.0$&&$0.065$&$86.9$&$0.321$&&$0.082$&$87.1$&$0.402$&&$0.001$&$94.9$&$0.320$\tabularnewline
~~&$6.0$&&$0.043$&$90.6$&$0.278$&&$0.095$&$69.9$&$0.263$&&$0.004$&$94.8$&$0.277$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$7.0$&&$0.008$&$94.8$&$0.290$&&$0.077$&$89.6$&$0.462$&&$0.006$&$94.8$&$0.290$\tabularnewline
~~&$8.0$&&$0.018$&$93.8$&$0.375$&&$0.046$&$90.4$&$0.297$&&$0.002$&$94.8$&$0.375$\tabularnewline
~~&$9.0$&&$0.026$&$93.9$&$0.513$&&$0.060$&$91.9$&$0.515$&&$0.004$&$94.8$&$0.514$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$6.1$&&$0.040$&$90.4$&$0.279$&&$0.083$&$71.8$&$0.277$&&$0.003$&$95.0$&$0.278$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$7.8$&&$0.014$&$93.6$&$0.361$&&$0.008$&$93.2$&$0.360$&&$0.003$&$94.3$&$0.361$\tabularnewline
\hline
{\bfseries $j=1$}&&&&&&&&&&&&&\tabularnewline
~~&$5.0$&&$0.065$&$85.7$&$0.297$&&$0.098$&$69.9$&$0.268$&&$0.048$&$89.9$&$0.297$\tabularnewline
~~&$6.0$&&$0.001$&$94.0$&$0.360$&&$0.020$&$94.1$&$0.363$&&$0.027$&$93.7$&$0.360$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$7.0$&&$0.009$&$94.2$&$0.396$&&$0.032$&$92.9$&$0.307$&&$0.005$&$94.5$&$0.396$\tabularnewline
~~&$8.0$&&$0.011$&$94.2$&$0.382$&&$0.019$&$94.2$&$0.411$&&$0.001$&$94.8$&$0.382$\tabularnewline
~~&$9.0$&&$0.002$&$94.4$&$0.351$&&$0.007$&$94.6$&$0.343$&&$0.000$&$94.9$&$0.351$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$6.1$&&$0.000$&$94.2$&$0.362$&&$0.016$&$94.0$&$0.359$&&$0.025$&$93.3$&$0.362$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$7.8$&&$0.011$&$94.3$&$0.384$&&$0.006$&$92.6$&$0.376$&&$0.000$&$95.0$&$0.384$\tabularnewline
\hline
{\bfseries $j=2$}&&&&&&&&&&&&&\tabularnewline
~~&$5.0$&&$0.045$&$91.2$&$0.311$&&$0.014$&$94.3$&$0.340$&&$0.027$&$93.5$&$0.311$\tabularnewline
~~&$6.0$&&$0.005$&$94.3$&$0.362$&&$0.024$&$93.9$&$0.367$&&$0.031$&$93.5$&$0.362$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$7.0$&&$0.014$&$94.3$&$0.403$&&$0.001$&$94.4$&$0.398$&&$0.013$&$94.5$&$0.403$\tabularnewline
~~&$8.0$&&$0.001$&$94.5$&$0.413$&&$0.022$&$94.4$&$0.416$&&$0.015$&$94.3$&$0.414$\tabularnewline
~~&$9.0$&&$0.001$&$94.3$&$0.434$&&$0.002$&$94.3$&$0.446$&&$0.002$&$94.7$&$0.435$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$6.1$&&$0.005$&$94.4$&$0.365$&&$0.022$&$93.9$&$0.369$&&$0.027$&$93.1$&$0.365$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$7.8$&&$0.004$&$94.7$&$0.412$&&$0.015$&$94.3$&$0.413$&&$0.012$&$94.4$&$0.412$\tabularnewline
\hline
{\bfseries $j=3$}&&&&&&&&&&&&&\tabularnewline
~~&$5.0$&&$0.074$&$84.8$&$0.321$&&$0.044$&$67.9$&$0.393$&&$0.002$&$94.7$&$0.320$\tabularnewline
~~&$6.0$&&$0.019$&$93.9$&$0.302$&&$0.041$&$91.3$&$0.298$&&$0.013$&$94.7$&$0.302$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$7.0$&&$0.001$&$94.4$&$0.325$&&$0.035$&$86.0$&$0.452$&&$0.007$&$94.8$&$0.325$\tabularnewline
~~&$8.0$&&$0.018$&$93.9$&$0.374$&&$0.009$&$94.5$&$0.337$&&$0.002$&$94.8$&$0.374$\tabularnewline
~~&$9.0$&&$0.024$&$92.9$&$0.492$&&$0.023$&$90.5$&$0.504$&&$0.003$&$94.9$&$0.493$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$6.1$&&$0.017$&$93.6$&$0.304$&&$0.035$&$90.9$&$0.309$&&$0.013$&$94.7$&$0.304$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$7.8$&&$0.016$&$93.7$&$0.368$&&$0.003$&$93.0$&$0.382$&&$0.003$&$94.6$&$0.369$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_pointwise_bs_es_3.txt <==
%latex.default(subtable, file = paste("output/pointwise/table_pointwise_",     j, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrcrrrcrrrcrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.2$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.5$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.8$}\tabularnewline
\cline{4-6} \cline{8-10} \cline{12-14}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{$\kappa$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}\tabularnewline
\hline
{\bfseries $j=0$}&&&&&&&&&&&&&\tabularnewline
~~&$10.0$&&$0.002$&$94.5$&$0.423$&&$0.487$&$ 0.04$&$0.343$&&$0.002$&$94.4$&$0.423$\tabularnewline
~~&$11.0$&&$0.003$&$94.5$&$0.357$&&$0.233$&$63.40$&$0.566$&&$0.003$&$94.5$&$0.357$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$12.0$&&$0.004$&$94.1$&$0.368$&&$0.349$&$ 3.88$&$0.366$&&$0.003$&$94.9$&$0.368$\tabularnewline
~~&$13.0$&&$0.005$&$94.6$&$0.466$&&$0.229$&$68.30$&$0.611$&&$0.004$&$94.6$&$0.467$\tabularnewline
~~&$14.0$&&$0.003$&$94.1$&$0.625$&&$0.251$&$28.10$&$0.389$&&$0.001$&$94.5$&$0.627$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$ 3.7$&&$0.209$&$31.9$&$0.342$&&$1.010$&$ 0.00$&$0.294$&&$0.207$&$32.0$&$0.342$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$ 7.6$&&$0.011$&$92.8$&$0.375$&&$0.467$&$19.70$&$0.371$&&$0.011$&$93.1$&$0.376$\tabularnewline
\hline
{\bfseries $j=1$}&&&&&&&&&&&&&\tabularnewline
~~&$10.0$&&$0.000$&$94.3$&$0.398$&&$0.035$&$93.40$&$0.454$&&$0.000$&$94.8$&$0.399$\tabularnewline
~~&$11.0$&&$0.029$&$93.5$&$0.466$&&$0.281$&$17.90$&$0.383$&&$0.028$&$94.1$&$0.467$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$12.0$&&$0.005$&$94.0$&$0.490$&&$0.010$&$93.90$&$0.493$&&$0.004$&$94.7$&$0.491$\tabularnewline
~~&$13.0$&&$0.002$&$93.9$&$0.459$&&$0.176$&$60.80$&$0.410$&&$0.001$&$94.5$&$0.460$\tabularnewline
~~&$14.0$&&$0.004$&$94.2$&$0.423$&&$0.025$&$93.70$&$0.530$&&$0.004$&$94.8$&$0.423$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$ 3.7$&&$0.101$&$71.5$&$0.290$&&$0.823$&$ 0.00$&$0.310$&&$0.100$&$73.4$&$0.290$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$ 7.6$&&$0.032$&$91.8$&$0.371$&&$0.304$&$31.90$&$0.382$&&$0.032$&$90.8$&$0.371$\tabularnewline
\hline
{\bfseries $j=2$}&&&&&&&&&&&&&\tabularnewline
~~&$10.0$&&$0.001$&$94.1$&$0.433$&&$0.037$&$93.40$&$0.460$&&$0.000$&$94.8$&$0.434$\tabularnewline
~~&$11.0$&&$0.036$&$93.4$&$0.474$&&$0.046$&$92.50$&$0.490$&&$0.035$&$93.6$&$0.475$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$12.0$&&$0.009$&$94.1$&$0.500$&&$0.019$&$93.90$&$0.500$&&$0.008$&$94.7$&$0.501$\tabularnewline
~~&$13.0$&&$0.012$&$94.0$&$0.503$&&$0.030$&$93.70$&$0.528$&&$0.014$&$94.4$&$0.505$\tabularnewline
~~&$14.0$&&$0.002$&$94.2$&$0.540$&&$0.037$&$93.40$&$0.538$&&$0.004$&$94.1$&$0.541$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$ 3.7$&&$0.104$&$64.7$&$0.320$&&$0.733$&$ 0.00$&$0.326$&&$0.102$&$65.2$&$0.320$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$ 7.6$&&$0.007$&$90.5$&$0.405$&&$0.204$&$53.90$&$0.412$&&$0.006$&$90.5$&$0.405$\tabularnewline
\hline
{\bfseries $j=3$}&&&&&&&&&&&&&\tabularnewline
~~&$10.0$&&$0.002$&$94.3$&$0.420$&&$0.280$&$19.30$&$0.386$&&$0.002$&$94.3$&$0.421$\tabularnewline
~~&$11.0$&&$0.007$&$94.3$&$0.393$&&$0.066$&$91.30$&$0.551$&&$0.007$&$94.2$&$0.393$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$12.0$&&$0.006$&$94.2$&$0.409$&&$0.171$&$63.40$&$0.413$&&$0.005$&$94.7$&$0.410$\tabularnewline
~~&$13.0$&&$0.005$&$94.7$&$0.465$&&$0.069$&$91.10$&$0.595$&&$0.004$&$94.7$&$0.467$\tabularnewline
~~&$14.0$&&$0.005$&$94.4$&$0.608$&&$0.103$&$83.30$&$0.440$&&$0.001$&$94.6$&$0.610$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$ 3.7$&&$0.249$&$20.0$&$0.327$&&$0.902$&$ 0.00$&$0.312$&&$0.250$&$19.5$&$0.326$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$ 7.6$&&$0.024$&$93.1$&$0.379$&&$0.366$&$28.40$&$0.392$&&$0.024$&$93.6$&$0.380$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_pointwise_bs_es_4.txt <==
%latex.default(subtable, file = paste("output/pointwise/table_pointwise_",     j, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrcrrrcrrrcrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.5, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.1)$}\tabularnewline
\cline{4-6} \cline{8-10} \cline{12-14}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{$\kappa$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}\tabularnewline
\hline
{\bfseries $j=0$}&&&&&&&&&&&&&\tabularnewline
~~&$2.0$&&$0.515$&$ 0.0$&$0.267$&&$0.405$&$ 1.68$&$0.384$&&$0.087$&$89.4$&$0.574$\tabularnewline
~~&$3.0$&&$0.320$&$69.4$&$0.877$&&$0.133$&$87.80$&$0.694$&&$0.116$&$85.3$&$0.556$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$4.0$&&$0.182$&$57.4$&$0.402$&&$0.141$&$78.30$&$0.470$&&$0.074$&$90.3$&$0.550$\tabularnewline
~~&$5.0$&&$0.187$&$90.0$&$1.300$&&$0.107$&$91.40$&$0.882$&&$0.034$&$93.4$&$0.596$\tabularnewline
~~&$6.0$&&$0.070$&$91.5$&$0.564$&&$0.045$&$93.60$&$0.648$&&$0.003$&$93.6$&$0.740$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.9$&&$0.266$&$65.1$&$0.839$&&$0.100$&$81.80$&$0.675$&&$0.115$&$85.7$&$0.558$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$4.0$&&$0.182$&$57.4$&$0.402$&&$0.141$&$78.30$&$0.470$&&$0.074$&$90.3$&$0.550$\tabularnewline
\hline
{\bfseries $j=1$}&&&&&&&&&&&&&\tabularnewline
~~&$2.0$&&$0.026$&$93.8$&$0.510$&&$0.000$&$95.10$&$0.516$&&$0.006$&$94.5$&$0.526$\tabularnewline
~~&$3.0$&&$0.164$&$66.4$&$0.417$&&$0.119$&$85.70$&$0.516$&&$0.077$&$92.3$&$0.636$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$4.0$&&$0.042$&$93.2$&$0.774$&&$0.035$&$94.20$&$0.820$&&$0.039$&$93.5$&$0.869$\tabularnewline
~~&$5.0$&&$0.024$&$93.9$&$0.585$&&$0.012$&$94.30$&$0.828$&&$0.013$&$93.5$&$1.170$\tabularnewline
~~&$6.0$&&$0.013$&$93.8$&$1.070$&&$0.023$&$93.40$&$1.240$&&$0.006$&$93.0$&$1.440$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.9$&&$0.155$&$67.9$&$0.423$&&$0.111$&$87.10$&$0.516$&&$0.072$&$92.2$&$0.628$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$4.0$&&$0.042$&$93.2$&$0.774$&&$0.035$&$94.20$&$0.820$&&$0.039$&$93.5$&$0.869$\tabularnewline
\hline
{\bfseries $j=2$}&&&&&&&&&&&&&\tabularnewline
~~&$2.0$&&$0.027$&$93.7$&$0.510$&&$0.001$&$95.20$&$0.520$&&$0.000$&$94.4$&$0.538$\tabularnewline
~~&$3.0$&&$0.029$&$93.8$&$0.658$&&$0.035$&$94.60$&$0.597$&&$0.072$&$92.3$&$0.641$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$4.0$&&$0.052$&$93.2$&$0.780$&&$0.041$&$94.30$&$0.826$&&$0.040$&$93.6$&$0.873$\tabularnewline
~~&$5.0$&&$0.017$&$94.0$&$1.060$&&$0.004$&$94.10$&$0.955$&&$0.014$&$93.6$&$1.180$\tabularnewline
~~&$6.0$&&$0.014$&$94.4$&$1.090$&&$0.025$&$93.90$&$1.260$&&$0.007$&$93.4$&$1.480$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.9$&&$0.030$&$93.7$&$0.648$&&$0.032$&$94.80$&$0.592$&&$0.068$&$92.2$&$0.634$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$4.0$&&$0.051$&$93.2$&$0.780$&&$0.041$&$94.30$&$0.826$&&$0.040$&$93.6$&$0.873$\tabularnewline
\hline
{\bfseries $j=3$}&&&&&&&&&&&&&\tabularnewline
~~&$2.0$&&$0.254$&$27.8$&$0.390$&&$0.190$&$59.60$&$0.434$&&$0.028$&$94.3$&$0.549$\tabularnewline
~~&$3.0$&&$0.146$&$86.5$&$0.834$&&$0.054$&$92.10$&$0.693$&&$0.063$&$93.2$&$0.625$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$4.0$&&$0.044$&$93.1$&$0.564$&&$0.028$&$95.00$&$0.685$&&$0.039$&$93.8$&$0.815$\tabularnewline
~~&$5.0$&&$0.057$&$93.9$&$1.260$&&$0.043$&$94.10$&$0.962$&&$0.023$&$93.6$&$0.998$\tabularnewline
~~&$6.0$&&$0.006$&$94.1$&$0.790$&&$0.007$&$94.20$&$0.901$&&$0.020$&$93.4$&$1.030$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.9$&&$0.120$&$82.9$&$0.806$&&$0.039$&$88.10$&$0.677$&&$0.061$&$93.1$&$0.620$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$4.0$&&$0.044$&$93.1$&$0.564$&&$0.028$&$95.00$&$0.685$&&$0.039$&$93.8$&$0.815$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_pointwise_bs_es_5.txt <==
%latex.default(subtable, file = paste("output/pointwise/table_pointwise_",     j, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrcrrrcrrrcrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.5, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.1)$}\tabularnewline
\cline{4-6} \cline{8-10} \cline{12-14}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{$\kappa$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}\tabularnewline
\hline
{\bfseries $j=0$}&&&&&&&&&&&&&\tabularnewline
~~&$2.0$&&$0.129$&$47.8$&$0.251$&&$0.035$&$93.1$&$0.386$&&$0.068$&$91.3$&$0.561$\tabularnewline
~~&$3.0$&&$0.086$&$92.2$&$0.870$&&$0.178$&$82.7$&$0.701$&&$0.083$&$89.5$&$0.555$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$4.0$&&$0.021$&$94.0$&$0.399$&&$0.082$&$89.4$&$0.471$&&$0.074$&$90.4$&$0.551$\tabularnewline
~~&$5.0$&&$0.022$&$94.2$&$1.300$&&$0.087$&$92.3$&$0.882$&&$0.055$&$92.5$&$0.596$\tabularnewline
~~&$6.0$&&$0.014$&$93.9$&$0.563$&&$0.025$&$94.4$&$0.648$&&$0.034$&$93.6$&$0.740$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$3.0$&&$0.086$&$92.0$&$0.868$&&$0.177$&$82.7$&$0.700$&&$0.083$&$89.5$&$0.555$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.9$&&$0.015$&$94.0$&$0.434$&&$0.088$&$88.9$&$0.488$&&$0.074$&$90.4$&$0.551$\tabularnewline
\hline
{\bfseries $j=1$}&&&&&&&&&&&&&\tabularnewline
~~&$2.0$&&$0.028$&$93.7$&$0.509$&&$0.062$&$92.2$&$0.517$&&$0.066$&$91.9$&$0.526$\tabularnewline
~~&$3.0$&&$0.016$&$94.1$&$0.414$&&$0.015$&$95.3$&$0.512$&&$0.026$&$94.5$&$0.634$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$4.0$&&$0.001$&$93.9$&$0.773$&&$0.000$&$95.0$&$0.820$&&$0.010$&$93.7$&$0.868$\tabularnewline
~~&$5.0$&&$0.006$&$94.4$&$0.585$&&$0.013$&$94.3$&$0.828$&&$0.003$&$93.6$&$1.170$\tabularnewline
~~&$6.0$&&$0.000$&$93.9$&$1.070$&&$0.019$&$93.4$&$1.240$&&$0.004$&$93.0$&$1.440$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$3.0$&&$0.016$&$94.1$&$0.415$&&$0.015$&$95.3$&$0.513$&&$0.026$&$94.5$&$0.635$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.9$&&$0.001$&$94.0$&$0.746$&&$0.001$&$95.0$&$0.798$&&$0.010$&$93.7$&$0.851$\tabularnewline
\hline
{\bfseries $j=2$}&&&&&&&&&&&&&\tabularnewline
~~&$2.0$&&$0.031$&$93.7$&$0.510$&&$0.060$&$92.7$&$0.520$&&$0.060$&$92.4$&$0.537$\tabularnewline
~~&$3.0$&&$0.015$&$94.0$&$0.657$&&$0.016$&$94.7$&$0.596$&&$0.025$&$94.4$&$0.639$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$4.0$&&$0.001$&$94.0$&$0.780$&&$0.000$&$95.2$&$0.826$&&$0.009$&$93.9$&$0.872$\tabularnewline
~~&$5.0$&&$0.004$&$94.0$&$1.060$&&$0.014$&$93.9$&$0.955$&&$0.004$&$93.6$&$1.180$\tabularnewline
~~&$6.0$&&$0.000$&$94.5$&$1.090$&&$0.020$&$94.0$&$1.260$&&$0.005$&$93.4$&$1.480$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$3.0$&&$0.015$&$94.0$&$0.657$&&$0.016$&$94.7$&$0.597$&&$0.025$&$94.4$&$0.639$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.9$&&$0.000$&$93.9$&$0.771$&&$0.002$&$95.2$&$0.809$&&$0.010$&$93.9$&$0.855$\tabularnewline
\hline
{\bfseries $j=3$}&&&&&&&&&&&&&\tabularnewline
~~&$2.0$&&$0.064$&$88.8$&$0.373$&&$0.011$&$95.1$&$0.422$&&$0.045$&$93.3$&$0.541$\tabularnewline
~~&$3.0$&&$0.056$&$93.6$&$0.831$&&$0.053$&$93.6$&$0.693$&&$0.030$&$94.4$&$0.623$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$4.0$&&$0.002$&$94.1$&$0.562$&&$0.011$&$95.3$&$0.683$&&$0.024$&$94.1$&$0.815$\tabularnewline
~~&$5.0$&&$0.002$&$94.2$&$1.260$&&$0.012$&$94.1$&$0.962$&&$0.019$&$93.6$&$0.998$\tabularnewline
~~&$6.0$&&$0.003$&$93.9$&$0.790$&&$0.001$&$94.1$&$0.901$&&$0.018$&$93.3$&$1.030$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$3.0$&&$0.056$&$93.6$&$0.830$&&$0.053$&$93.6$&$0.693$&&$0.030$&$94.3$&$0.623$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.9$&&$0.001$&$94.2$&$0.581$&&$0.014$&$95.4$&$0.684$&&$0.024$&$94.0$&$0.801$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_pointwise_bs_es_6.txt <==
%latex.default(subtable, file = paste("output/pointwise/table_pointwise_bs_es_",     j, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrcrrrcrrrcrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.5, 0.5, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.1, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.1, 0.1)$}\tabularnewline
\cline{4-6} \cline{8-10} \cline{12-14}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{$\kappa$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}\tabularnewline
\hline
{\bfseries $j=0$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.002$&$94.9$&$1.000$&&$0.003$&$93.4$&$1.030$&&$0.152$&$88.0$&$1.16$\tabularnewline
~~&$2.0$&&$0.001$&$94.7$&$0.363$&&$0.005$&$91.8$&$0.816$&&$0.231$&$79.8$&$1.33$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$3.0$&&$0.004$&$93.8$&$2.410$&&$0.014$&$89.4$&$1.500$&&$0.274$&$73.7$&$1.28$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.1$&&$0.003$&$94.8$&$0.570$&&$0.006$&$91.5$&$0.887$&&$0.236$&$79.3$&$1.33$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.0$&&$0.003$&$93.8$&$2.400$&&$0.014$&$89.5$&$1.500$&&$0.274$&$73.7$&$1.28$\tabularnewline
\hline
{\bfseries $j=1$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.001$&$94.7$&$0.433$&&$0.005$&$91.4$&$0.807$&&$0.195$&$78.9$&$1.19$\tabularnewline
~~&$2.0$&&$0.000$&$95.5$&$1.090$&&$0.010$&$91.7$&$1.110$&&$0.130$&$84.1$&$1.25$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$3.0$&&$0.002$&$96.3$&$0.842$&&$0.014$&$91.7$&$1.300$&&$0.081$&$85.5$&$2.09$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.1$&&$0.000$&$95.3$&$1.070$&&$0.010$&$91.9$&$1.130$&&$0.121$&$84.1$&$1.33$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.0$&&$0.002$&$96.3$&$0.845$&&$0.014$&$91.7$&$1.300$&&$0.081$&$85.5$&$2.09$\tabularnewline
\hline
{\bfseries $j=2$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.000$&$95.0$&$0.563$&&$0.006$&$92.1$&$0.856$&&$0.118$&$85.4$&$1.27$\tabularnewline
~~&$2.0$&&$0.001$&$95.4$&$1.090$&&$0.010$&$92.0$&$1.130$&&$0.124$&$86.4$&$1.35$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$3.0$&&$0.008$&$94.8$&$1.850$&&$0.014$&$91.7$&$1.440$&&$0.083$&$87.4$&$2.22$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.1$&&$0.000$&$95.2$&$1.170$&&$0.009$&$92.2$&$1.170$&&$0.116$&$86.4$&$1.43$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.0$&&$0.008$&$94.8$&$1.850$&&$0.015$&$91.7$&$1.440$&&$0.084$&$87.4$&$2.22$\tabularnewline
\hline
{\bfseries $j=3$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.001$&$95.7$&$1.020$&&$0.008$&$92.7$&$1.210$&&$0.132$&$87.0$&$1.18$\tabularnewline
~~&$2.0$&&$0.001$&$95.3$&$0.860$&&$0.004$&$93.3$&$0.952$&&$0.077$&$89.3$&$1.31$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$3.0$&&$0.006$&$94.7$&$2.380$&&$0.014$&$93.5$&$1.860$&&$0.033$&$91.5$&$2.28$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.1$&&$0.000$&$95.4$&$1.010$&&$0.005$&$93.3$&$1.050$&&$0.076$&$89.6$&$1.38$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.0$&&$0.006$&$94.7$&$2.380$&&$0.014$&$93.5$&$1.900$&&$0.033$&$91.5$&$2.31$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_pointwise_bs_es_7.txt <==
%latex.default(subtable, file = paste("output/pointwise/table_pointwise_bs_es_",     j, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrcrrrcrrrcrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.5, 0.5, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.1, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.1, 0.1)$}\tabularnewline
\cline{4-6} \cline{8-10} \cline{12-14}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{$\kappa$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}\tabularnewline
\hline
{\bfseries $j=0$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.002$&$95.0$&$0.999$&&$0.004$&$93.6$&$0.992$&&$0.003$&$92.8$&$ 0.99$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$2.0$&&$0.004$&$94.6$&$0.362$&&$0.004$&$92.4$&$0.789$&&$0.003$&$89.5$&$ 1.15$\tabularnewline
~~&$3.0$&&$0.003$&$93.8$&$2.410$&&$0.014$&$89.1$&$1.490$&&$0.007$&$85.8$&$ 1.21$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.1$&&$0.003$&$94.6$&$0.512$&&$0.004$&$92.3$&$0.839$&&$0.003$&$89.1$&$ 1.15$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.0$&&$0.002$&$93.8$&$2.400$&&$0.014$&$89.1$&$1.490$&&$0.002$&$85.8$&$ 1.23$\tabularnewline
\hline
{\bfseries $j=1$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.004$&$94.6$&$0.432$&&$0.005$&$91.8$&$0.783$&&$0.001$&$88.8$&$ 1.06$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$2.0$&&$0.000$&$95.4$&$1.090$&&$0.010$&$91.5$&$1.100$&&$0.006$&$86.5$&$ 1.24$\tabularnewline
~~&$3.0$&&$0.002$&$96.3$&$0.842$&&$0.014$&$91.7$&$1.300$&&$0.038$&$85.7$&$ 2.08$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.1$&&$0.000$&$95.4$&$1.070$&&$0.010$&$91.5$&$1.120$&&$0.001$&$86.2$&$ 1.31$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.0$&&$0.002$&$96.3$&$0.844$&&$0.015$&$91.7$&$1.300$&&$0.018$&$85.8$&$ 2.28$\tabularnewline
\hline
{\bfseries $j=2$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.004$&$95.1$&$0.562$&&$0.005$&$92.7$&$0.838$&&$0.001$&$90.8$&$ 1.12$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$2.0$&&$0.001$&$95.4$&$1.090$&&$0.010$&$92.1$&$1.130$&&$0.004$&$89.0$&$ 1.34$\tabularnewline
~~&$3.0$&&$0.008$&$94.8$&$1.850$&&$0.014$&$91.7$&$1.440$&&$0.039$&$87.6$&$ 2.22$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.1$&&$0.001$&$95.4$&$1.150$&&$0.010$&$92.0$&$1.160$&&$0.003$&$88.9$&$ 1.41$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.0$&&$0.008$&$94.8$&$1.850$&&$0.015$&$91.6$&$1.440$&&$0.018$&$87.6$&$ 2.44$\tabularnewline
\hline
{\bfseries $j=3$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.006$&$95.6$&$1.020$&&$0.007$&$93.1$&$1.160$&&$0.001$&$92.0$&$ 1.07$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$2.0$&&$0.003$&$95.2$&$0.859$&&$0.004$&$93.5$&$0.946$&&$0.000$&$90.7$&$ 1.27$\tabularnewline
~~&$3.0$&&$0.005$&$94.6$&$2.380$&&$0.014$&$93.5$&$1.860$&&$0.023$&$91.7$&$ 2.27$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.1$&&$0.005$&$95.3$&$0.970$&&$0.004$&$93.5$&$1.020$&&$0.004$&$90.6$&$ 1.33$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.0$&&$0.005$&$94.6$&$2.370$&&$0.012$&$93.5$&$2.030$&&$0.224$&$91.7$&$21.30$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_pointwise_bs_qs_1.txt <==
%latex.default(subtable, file = paste("output/pointwise/table_pointwise_",     j, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrcrrrcrrrcrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.2$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.5$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.8$}\tabularnewline
\cline{4-6} \cline{8-10} \cline{12-14}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{$\kappa$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}\tabularnewline
\hline
{\bfseries $j=0$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.084$&$56.5$&$0.185$&&$0.046$&$87.6$&$0.240$&&$0.068$&$69.6$&$0.185$\tabularnewline
~~&$2.0$&&$0.054$&$79.0$&$0.190$&&$0.045$&$81.9$&$0.176$&&$0.003$&$94.2$&$0.190$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$3.0$&&$0.006$&$94.8$&$0.252$&&$0.036$&$92.1$&$0.308$&&$0.036$&$90.8$&$0.253$\tabularnewline
~~&$4.0$&&$0.021$&$94.3$&$0.352$&&$0.003$&$94.5$&$0.225$&&$0.018$&$94.0$&$0.352$\tabularnewline
~~&$5.0$&&$0.003$&$94.6$&$0.322$&&$0.013$&$94.5$&$0.364$&&$0.001$&$94.9$&$0.321$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$4.1$&&$0.018$&$94.5$&$0.341$&&$0.001$&$94.6$&$0.250$&&$0.016$&$95.0$&$0.340$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$4.7$&&$0.008$&$94.9$&$0.328$&&$0.006$&$94.0$&$0.299$&&$0.006$&$94.6$&$0.327$\tabularnewline
\hline
{\bfseries $j=1$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.032$&$90.7$&$0.205$&&$0.030$&$89.5$&$0.187$&&$0.056$&$80.7$&$0.205$\tabularnewline
~~&$2.0$&&$0.025$&$93.3$&$0.269$&&$0.012$&$94.2$&$0.251$&&$0.033$&$92.3$&$0.269$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$3.0$&&$0.002$&$95.4$&$0.303$&&$0.004$&$94.6$&$0.228$&&$0.001$&$94.8$&$0.303$\tabularnewline
~~&$4.0$&&$0.003$&$95.1$&$0.281$&&$0.008$&$94.6$&$0.307$&&$0.010$&$94.4$&$0.280$\tabularnewline
~~&$5.0$&&$0.001$&$94.7$&$0.298$&&$0.008$&$94.7$&$0.274$&&$0.008$&$94.7$&$0.298$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$4.1$&&$0.002$&$95.1$&$0.285$&&$0.008$&$94.6$&$0.297$&&$0.009$&$94.5$&$0.285$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$4.7$&&$0.001$&$95.1$&$0.298$&&$0.007$&$94.7$&$0.295$&&$0.009$&$94.6$&$0.299$\tabularnewline
\hline
{\bfseries $j=2$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.029$&$91.2$&$0.205$&&$0.019$&$93.1$&$0.194$&&$0.054$&$82.0$&$0.206$\tabularnewline
~~&$2.0$&&$0.031$&$92.4$&$0.270$&&$0.013$&$94.2$&$0.251$&&$0.038$&$91.2$&$0.270$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$3.0$&&$0.002$&$95.0$&$0.314$&&$0.004$&$94.5$&$0.264$&&$0.001$&$94.8$&$0.313$\tabularnewline
~~&$4.0$&&$0.003$&$94.6$&$0.310$&&$0.009$&$94.6$&$0.310$&&$0.000$&$95.0$&$0.310$\tabularnewline
~~&$5.0$&&$0.000$&$94.3$&$0.314$&&$0.002$&$94.5$&$0.329$&&$0.005$&$94.8$&$0.314$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$4.1$&&$0.002$&$94.7$&$0.311$&&$0.008$&$94.7$&$0.309$&&$0.001$&$95.0$&$0.311$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$4.7$&&$0.001$&$94.4$&$0.318$&&$0.004$&$94.6$&$0.324$&&$0.002$&$95.2$&$0.318$\tabularnewline
\hline
{\bfseries $j=3$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.046$&$85.0$&$0.198$&&$0.022$&$35.5$&$0.253$&&$0.037$&$88.5$&$0.197$\tabularnewline
~~&$2.0$&&$0.005$&$94.9$&$0.223$&&$0.012$&$93.9$&$0.199$&&$0.043$&$87.6$&$0.223$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$3.0$&&$0.005$&$94.9$&$0.249$&&$0.012$&$89.9$&$0.299$&&$0.037$&$90.7$&$0.249$\tabularnewline
~~&$4.0$&&$0.000$&$94.8$&$0.340$&&$0.008$&$94.7$&$0.251$&&$0.005$&$93.7$&$0.341$\tabularnewline
~~&$5.0$&&$0.002$&$94.8$&$0.324$&&$0.003$&$93.8$&$0.355$&&$0.004$&$94.9$&$0.324$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$4.1$&&$0.002$&$94.5$&$0.332$&&$0.007$&$94.4$&$0.269$&&$0.006$&$94.3$&$0.331$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$4.7$&&$0.001$&$94.8$&$0.327$&&$0.005$&$94.1$&$0.307$&&$0.001$&$94.7$&$0.326$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_pointwise_bs_qs_2.txt <==
%latex.default(subtable, file = paste("output/pointwise/table_pointwise_",     j, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrcrrrcrrrcrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.2$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.5$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.8$}\tabularnewline
\cline{4-6} \cline{8-10} \cline{12-14}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{$\kappa$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}\tabularnewline
\hline
{\bfseries $j=0$}&&&&&&&&&&&&&\tabularnewline
~~&$5.0$&&$0.058$&$87.7$&$0.323$&&$0.039$&$88.5$&$0.367$&&$0.003$&$94.3$&$0.321$\tabularnewline
~~&$6.0$&&$0.041$&$90.7$&$0.282$&&$0.087$&$72.0$&$0.271$&&$0.003$&$94.8$&$0.281$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$7.0$&&$0.009$&$94.2$&$0.296$&&$0.036$&$91.1$&$0.409$&&$0.006$&$94.6$&$0.297$\tabularnewline
~~&$8.0$&&$0.015$&$94.2$&$0.377$&&$0.037$&$90.7$&$0.313$&&$0.001$&$94.6$&$0.380$\tabularnewline
~~&$9.0$&&$0.014$&$94.0$&$0.456$&&$0.026$&$92.5$&$0.443$&&$0.001$&$94.7$&$0.456$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$6.1$&&$0.039$&$90.5$&$0.284$&&$0.080$&$73.2$&$0.281$&&$0.002$&$95.1$&$0.282$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$7.8$&&$0.010$&$94.0$&$0.365$&&$0.017$&$91.6$&$0.350$&&$0.002$&$94.4$&$0.367$\tabularnewline
\hline
{\bfseries $j=1$}&&&&&&&&&&&&&\tabularnewline
~~&$5.0$&&$0.060$&$86.6$&$0.298$&&$0.091$&$71.2$&$0.274$&&$0.046$&$90.3$&$0.299$\tabularnewline
~~&$6.0$&&$0.001$&$94.1$&$0.357$&&$0.014$&$93.4$&$0.358$&&$0.026$&$93.8$&$0.358$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$7.0$&&$0.008$&$94.1$&$0.391$&&$0.026$&$92.6$&$0.319$&&$0.004$&$94.7$&$0.391$\tabularnewline
~~&$8.0$&&$0.009$&$94.3$&$0.380$&&$0.014$&$93.6$&$0.401$&&$0.001$&$94.8$&$0.379$\tabularnewline
~~&$9.0$&&$0.002$&$94.3$&$0.364$&&$0.002$&$94.2$&$0.362$&&$0.000$&$94.7$&$0.364$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$6.1$&&$0.001$&$94.2$&$0.359$&&$0.012$&$93.3$&$0.355$&&$0.023$&$93.4$&$0.360$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$7.8$&&$0.009$&$94.4$&$0.381$&&$0.006$&$93.0$&$0.377$&&$0.000$&$94.9$&$0.381$\tabularnewline
\hline
{\bfseries $j=2$}&&&&&&&&&&&&&\tabularnewline
~~&$5.0$&&$0.040$&$91.2$&$0.314$&&$0.020$&$93.0$&$0.329$&&$0.027$&$93.2$&$0.314$\tabularnewline
~~&$6.0$&&$0.004$&$94.0$&$0.361$&&$0.022$&$93.9$&$0.365$&&$0.028$&$93.5$&$0.362$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$7.0$&&$0.012$&$94.2$&$0.400$&&$0.002$&$94.4$&$0.382$&&$0.012$&$94.3$&$0.400$\tabularnewline
~~&$8.0$&&$0.000$&$94.4$&$0.413$&&$0.020$&$94.3$&$0.412$&&$0.013$&$94.2$&$0.414$\tabularnewline
~~&$9.0$&&$0.001$&$94.2$&$0.422$&&$0.004$&$93.9$&$0.427$&&$0.001$&$94.7$&$0.423$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$6.1$&&$0.004$&$94.3$&$0.364$&&$0.020$&$94.0$&$0.366$&&$0.025$&$93.0$&$0.365$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$7.8$&&$0.002$&$94.7$&$0.411$&&$0.014$&$94.4$&$0.406$&&$0.010$&$94.4$&$0.411$\tabularnewline
\hline
{\bfseries $j=3$}&&&&&&&&&&&&&\tabularnewline
~~&$5.0$&&$0.077$&$83.1$&$0.326$&&$0.010$&$71.0$&$0.358$&&$0.001$&$94.7$&$0.324$\tabularnewline
~~&$6.0$&&$0.019$&$93.7$&$0.305$&&$0.040$&$90.1$&$0.300$&&$0.012$&$94.5$&$0.305$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$7.0$&&$0.002$&$94.4$&$0.327$&&$0.012$&$87.7$&$0.400$&&$0.008$&$94.7$&$0.327$\tabularnewline
~~&$8.0$&&$0.016$&$93.9$&$0.379$&&$0.008$&$93.7$&$0.344$&&$0.001$&$94.4$&$0.381$\tabularnewline
~~&$9.0$&&$0.004$&$93.6$&$0.445$&&$0.010$&$91.4$&$0.437$&&$0.002$&$95.0$&$0.446$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$6.1$&&$0.018$&$93.5$&$0.307$&&$0.038$&$89.6$&$0.308$&&$0.012$&$94.5$&$0.307$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$7.8$&&$0.013$&$94.0$&$0.373$&&$0.004$&$92.4$&$0.367$&&$0.003$&$94.6$&$0.374$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_pointwise_bs_qs_3.txt <==
%latex.default(subtable, file = paste("output/pointwise/table_pointwise_",     j, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrcrrrcrrrcrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.2$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.5$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.8$}\tabularnewline
\cline{4-6} \cline{8-10} \cline{12-14}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{$\kappa$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}\tabularnewline
\hline
{\bfseries $j=0$}&&&&&&&&&&&&&\tabularnewline
~~&$10.0$&&$0.002$&$94.1$&$0.426$&&$0.396$&$10.8$&$0.367$&&$0.001$&$94.6$&$0.424$\tabularnewline
~~&$11.0$&&$0.002$&$94.4$&$0.376$&&$0.028$&$70.6$&$0.477$&&$0.002$&$94.5$&$0.375$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$12.0$&&$0.003$&$94.5$&$0.389$&&$0.250$&$32.2$&$0.403$&&$0.003$&$94.5$&$0.391$\tabularnewline
~~&$13.0$&&$0.004$&$94.5$&$0.466$&&$0.017$&$74.7$&$0.502$&&$0.003$&$94.5$&$0.470$\tabularnewline
~~&$14.0$&&$0.003$&$93.9$&$0.526$&&$0.154$&$56.7$&$0.440$&&$0.001$&$94.8$&$0.527$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$ 3.7$&&$0.186$&$38.8$&$0.326$&&$1.020$&$ 0.0$&$0.290$&&$0.186$&$38.7$&$0.327$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$ 7.7$&&$0.010$&$92.6$&$0.364$&&$0.487$&$23.1$&$0.363$&&$0.011$&$92.9$&$0.364$\tabularnewline
\hline
{\bfseries $j=1$}&&&&&&&&&&&&&\tabularnewline
~~&$10.0$&&$0.001$&$94.1$&$0.400$&&$0.096$&$80.2$&$0.441$&&$0.001$&$94.4$&$0.402$\tabularnewline
~~&$11.0$&&$0.022$&$93.7$&$0.455$&&$0.218$&$43.2$&$0.408$&&$0.022$&$94.5$&$0.457$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$12.0$&&$0.007$&$94.1$&$0.476$&&$0.049$&$87.3$&$0.472$&&$0.006$&$94.6$&$0.476$\tabularnewline
~~&$13.0$&&$0.004$&$93.9$&$0.459$&&$0.120$&$75.7$&$0.443$&&$0.003$&$94.3$&$0.459$\tabularnewline
~~&$14.0$&&$0.003$&$94.4$&$0.450$&&$0.027$&$90.7$&$0.501$&&$0.002$&$94.4$&$0.452$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$ 3.7$&&$0.102$&$68.6$&$0.292$&&$0.826$&$ 0.0$&$0.311$&&$0.100$&$69.7$&$0.291$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$ 7.7$&&$0.032$&$91.7$&$0.374$&&$0.322$&$26.1$&$0.383$&&$0.032$&$90.6$&$0.374$\tabularnewline
\hline
{\bfseries $j=2$}&&&&&&&&&&&&&\tabularnewline
~~&$10.0$&&$0.007$&$94.0$&$0.439$&&$0.053$&$90.5$&$0.455$&&$0.007$&$94.6$&$0.440$\tabularnewline
~~&$11.0$&&$0.029$&$93.6$&$0.471$&&$0.065$&$89.7$&$0.469$&&$0.028$&$94.1$&$0.472$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$12.0$&&$0.009$&$94.1$&$0.495$&&$0.004$&$93.5$&$0.494$&&$0.007$&$94.4$&$0.496$\tabularnewline
~~&$13.0$&&$0.007$&$94.3$&$0.507$&&$0.030$&$93.1$&$0.506$&&$0.009$&$94.5$&$0.508$\tabularnewline
~~&$14.0$&&$0.000$&$94.0$&$0.520$&&$0.010$&$93.3$&$0.530$&&$0.003$&$94.5$&$0.521$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$ 3.7$&&$0.111$&$62.8$&$0.317$&&$0.740$&$ 0.0$&$0.324$&&$0.109$&$63.4$&$0.317$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$ 7.7$&&$0.016$&$89.3$&$0.403$&&$0.220$&$50.5$&$0.406$&&$0.016$&$89.3$&$0.404$\tabularnewline
\hline
{\bfseries $j=3$}&&&&&&&&&&&&&\tabularnewline
~~&$10.0$&&$0.005$&$94.4$&$0.429$&&$0.259$&$29.3$&$0.395$&&$0.004$&$94.4$&$0.428$\tabularnewline
~~&$11.0$&&$0.005$&$94.3$&$0.404$&&$0.083$&$79.5$&$0.471$&&$0.005$&$94.3$&$0.404$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$12.0$&&$0.005$&$94.6$&$0.420$&&$0.150$&$68.2$&$0.430$&&$0.005$&$94.6$&$0.421$\tabularnewline
~~&$13.0$&&$0.004$&$94.3$&$0.474$&&$0.051$&$87.2$&$0.499$&&$0.002$&$94.5$&$0.478$\tabularnewline
~~&$14.0$&&$0.004$&$94.3$&$0.522$&&$0.085$&$85.5$&$0.465$&&$0.001$&$95.1$&$0.523$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$ 3.7$&&$0.156$&$36.5$&$0.318$&&$0.923$&$ 0.0$&$0.306$&&$0.152$&$37.4$&$0.319$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$ 7.7$&&$0.021$&$93.1$&$0.371$&&$0.399$&$22.5$&$0.379$&&$0.020$&$93.7$&$0.372$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_pointwise_bs_qs_4.txt <==
%latex.default(subtable, file = paste("output/pointwise/table_pointwise_",     j, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrcrrrcrrrcrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.5, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.1)$}\tabularnewline
\cline{4-6} \cline{8-10} \cline{12-14}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{$\kappa$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}\tabularnewline
\hline
{\bfseries $j=0$}&&&&&&&&&&&&&\tabularnewline
~~&$2.0$&&$0.511$&$ 0.0$&$0.269$&&$0.402$&$ 2.16$&$0.385$&&$0.087$&$89.2$&$0.573$\tabularnewline
~~&$3.0$&&$0.214$&$79.5$&$0.774$&&$0.081$&$91.00$&$0.652$&&$0.115$&$85.4$&$0.556$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$4.0$&&$0.174$&$61.3$&$0.414$&&$0.136$&$79.40$&$0.477$&&$0.073$&$90.2$&$0.552$\tabularnewline
~~&$5.0$&&$0.113$&$91.8$&$1.080$&&$0.062$&$93.30$&$0.807$&&$0.034$&$93.5$&$0.602$\tabularnewline
~~&$6.0$&&$0.062$&$92.0$&$0.600$&&$0.039$&$93.70$&$0.673$&&$0.003$&$93.9$&$0.755$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.9$&&$0.168$&$74.4$&$0.742$&&$0.051$&$85.00$&$0.635$&&$0.114$&$85.8$&$0.558$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$4.0$&&$0.174$&$61.3$&$0.414$&&$0.135$&$79.40$&$0.478$&&$0.073$&$90.2$&$0.552$\tabularnewline
\hline
{\bfseries $j=1$}&&&&&&&&&&&&&\tabularnewline
~~&$2.0$&&$0.030$&$93.5$&$0.509$&&$0.002$&$95.00$&$0.516$&&$0.005$&$94.2$&$0.527$\tabularnewline
~~&$3.0$&&$0.158$&$68.5$&$0.426$&&$0.115$&$86.20$&$0.522$&&$0.077$&$92.0$&$0.637$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$4.0$&&$0.038$&$93.6$&$0.764$&&$0.031$&$94.30$&$0.814$&&$0.039$&$93.7$&$0.870$\tabularnewline
~~&$5.0$&&$0.020$&$93.7$&$0.611$&&$0.008$&$94.40$&$0.844$&&$0.013$&$93.5$&$1.170$\tabularnewline
~~&$6.0$&&$0.011$&$93.6$&$1.040$&&$0.020$&$93.90$&$1.220$&&$0.006$&$93.1$&$1.430$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.9$&&$0.150$&$69.8$&$0.431$&&$0.107$&$87.50$&$0.521$&&$0.072$&$91.9$&$0.630$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$4.0$&&$0.038$&$93.6$&$0.764$&&$0.031$&$94.30$&$0.814$&&$0.039$&$93.7$&$0.870$\tabularnewline
\hline
{\bfseries $j=2$}&&&&&&&&&&&&&\tabularnewline
~~&$2.0$&&$0.030$&$93.6$&$0.509$&&$0.003$&$95.20$&$0.519$&&$0.000$&$94.5$&$0.538$\tabularnewline
~~&$3.0$&&$0.041$&$93.2$&$0.611$&&$0.040$&$94.30$&$0.589$&&$0.073$&$92.2$&$0.642$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$4.0$&&$0.048$&$93.4$&$0.773$&&$0.040$&$94.30$&$0.822$&&$0.040$&$93.8$&$0.874$\tabularnewline
~~&$5.0$&&$0.013$&$94.0$&$0.938$&&$0.001$&$94.30$&$0.943$&&$0.013$&$93.7$&$1.180$\tabularnewline
~~&$6.0$&&$0.013$&$94.3$&$1.070$&&$0.023$&$94.10$&$1.240$&&$0.006$&$93.1$&$1.460$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.9$&&$0.041$&$93.2$&$0.604$&&$0.037$&$94.50$&$0.585$&&$0.068$&$92.1$&$0.636$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$4.0$&&$0.048$&$93.4$&$0.773$&&$0.039$&$94.30$&$0.822$&&$0.040$&$93.8$&$0.874$\tabularnewline
\hline
{\bfseries $j=3$}&&&&&&&&&&&&&\tabularnewline
~~&$2.0$&&$0.257$&$26.6$&$0.388$&&$0.191$&$58.70$&$0.435$&&$0.029$&$94.5$&$0.550$\tabularnewline
~~&$3.0$&&$0.070$&$90.0$&$0.741$&&$0.022$&$93.00$&$0.646$&&$0.064$&$92.9$&$0.625$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$4.0$&&$0.045$&$93.0$&$0.560$&&$0.028$&$95.10$&$0.680$&&$0.040$&$94.0$&$0.812$\tabularnewline
~~&$5.0$&&$0.026$&$93.9$&$1.050$&&$0.024$&$94.20$&$0.869$&&$0.024$&$93.5$&$0.985$\tabularnewline
~~&$6.0$&&$0.005$&$93.9$&$0.783$&&$0.008$&$94.50$&$0.891$&&$0.020$&$93.4$&$1.020$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.9$&&$0.049$&$85.8$&$0.719$&&$0.009$&$88.90$&$0.633$&&$0.062$&$92.8$&$0.621$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$4.0$&&$0.045$&$93.0$&$0.561$&&$0.028$&$95.10$&$0.681$&&$0.040$&$94.0$&$0.812$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_pointwise_bs_qs_5.txt <==
%latex.default(subtable, file = paste("output/pointwise/table_pointwise_",     j, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrcrrrcrrrcrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.5, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.1)$}\tabularnewline
\cline{4-6} \cline{8-10} \cline{12-14}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{$\kappa$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}\tabularnewline
\hline
{\bfseries $j=0$}&&&&&&&&&&&&&\tabularnewline
~~&$2.0$&&$0.128$&$48.4$&$0.253$&&$0.036$&$93.0$&$0.387$&&$0.068$&$91.2$&$0.561$\tabularnewline
~~&$3.0$&&$0.063$&$92.8$&$0.768$&&$0.162$&$83.0$&$0.658$&&$0.083$&$89.4$&$0.555$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$4.0$&&$0.020$&$94.1$&$0.411$&&$0.082$&$89.1$&$0.479$&&$0.074$&$90.6$&$0.553$\tabularnewline
~~&$5.0$&&$0.010$&$94.1$&$1.080$&&$0.078$&$92.7$&$0.808$&&$0.055$&$92.2$&$0.603$\tabularnewline
~~&$6.0$&&$0.012$&$94.0$&$0.599$&&$0.025$&$94.2$&$0.673$&&$0.034$&$93.6$&$0.755$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$3.0$&&$0.063$&$92.7$&$0.766$&&$0.161$&$83.0$&$0.658$&&$0.083$&$89.4$&$0.555$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.9$&&$0.016$&$94.3$&$0.437$&&$0.087$&$88.7$&$0.491$&&$0.074$&$90.6$&$0.553$\tabularnewline
\hline
{\bfseries $j=1$}&&&&&&&&&&&&&\tabularnewline
~~&$2.0$&&$0.027$&$93.7$&$0.507$&&$0.061$&$92.3$&$0.516$&&$0.066$&$91.8$&$0.527$\tabularnewline
~~&$3.0$&&$0.015$&$94.3$&$0.423$&&$0.015$&$95.4$&$0.518$&&$0.026$&$94.4$&$0.636$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$4.0$&&$0.000$&$93.7$&$0.764$&&$0.000$&$95.1$&$0.814$&&$0.010$&$93.8$&$0.869$\tabularnewline
~~&$5.0$&&$0.005$&$94.2$&$0.611$&&$0.014$&$94.3$&$0.844$&&$0.004$&$93.6$&$1.170$\tabularnewline
~~&$6.0$&&$0.001$&$93.7$&$1.040$&&$0.018$&$93.8$&$1.220$&&$0.004$&$93.1$&$1.430$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$3.0$&&$0.015$&$94.3$&$0.424$&&$0.015$&$95.4$&$0.519$&&$0.026$&$94.4$&$0.636$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.9$&&$0.000$&$93.7$&$0.739$&&$0.002$&$95.2$&$0.793$&&$0.011$&$93.9$&$0.852$\tabularnewline
\hline
{\bfseries $j=2$}&&&&&&&&&&&&&\tabularnewline
~~&$2.0$&&$0.030$&$93.7$&$0.508$&&$0.059$&$92.8$&$0.520$&&$0.060$&$92.3$&$0.538$\tabularnewline
~~&$3.0$&&$0.015$&$94.1$&$0.610$&&$0.016$&$95.0$&$0.589$&&$0.025$&$94.5$&$0.640$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$4.0$&&$0.000$&$94.0$&$0.772$&&$0.000$&$95.4$&$0.821$&&$0.010$&$93.9$&$0.873$\tabularnewline
~~&$5.0$&&$0.004$&$94.2$&$0.938$&&$0.014$&$94.2$&$0.943$&&$0.004$&$93.6$&$1.180$\tabularnewline
~~&$6.0$&&$0.001$&$94.2$&$1.070$&&$0.019$&$94.2$&$1.240$&&$0.004$&$93.1$&$1.460$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$3.0$&&$0.015$&$94.1$&$0.610$&&$0.016$&$95.0$&$0.589$&&$0.025$&$94.5$&$0.641$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.9$&&$0.000$&$94.0$&$0.761$&&$0.002$&$95.3$&$0.805$&&$0.011$&$93.9$&$0.856$\tabularnewline
\hline
{\bfseries $j=3$}&&&&&&&&&&&&&\tabularnewline
~~&$2.0$&&$0.065$&$88.9$&$0.371$&&$0.011$&$95.0$&$0.423$&&$0.045$&$93.4$&$0.541$\tabularnewline
~~&$3.0$&&$0.038$&$93.6$&$0.738$&&$0.044$&$94.1$&$0.646$&&$0.031$&$94.2$&$0.623$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$4.0$&&$0.002$&$94.3$&$0.558$&&$0.011$&$95.2$&$0.679$&&$0.025$&$94.2$&$0.811$\tabularnewline
~~&$5.0$&&$0.003$&$94.4$&$1.050$&&$0.010$&$94.4$&$0.869$&&$0.019$&$93.7$&$0.985$\tabularnewline
~~&$6.0$&&$0.004$&$94.3$&$0.782$&&$0.001$&$94.5$&$0.891$&&$0.017$&$93.4$&$1.020$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$3.0$&&$0.038$&$93.5$&$0.737$&&$0.044$&$94.1$&$0.646$&&$0.031$&$94.2$&$0.623$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.9$&&$0.001$&$94.3$&$0.571$&&$0.014$&$95.2$&$0.676$&&$0.025$&$94.2$&$0.797$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_pointwise_bs_qs_6.txt <==
%latex.default(subtable, file = paste("output/pointwise/table_pointwise_bs_qs_",     j - 7, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrcrrrcrrrcrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.5, 0.5, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.1, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.1, 0.1)$}\tabularnewline
\cline{4-6} \cline{8-10} \cline{12-14}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{$\kappa$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}\tabularnewline
\hline
{\bfseries $j=0$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.001$&$95.0$&$0.899$&&$0.004$&$93.4$&$0.995$&&$0.153$&$88.1$&$1.16$\tabularnewline
~~&$2.0$&&$0.001$&$94.5$&$0.367$&&$0.005$&$91.8$&$0.818$&&$0.230$&$79.6$&$1.33$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$3.0$&&$0.001$&$93.9$&$1.990$&&$0.014$&$89.4$&$1.410$&&$0.270$&$73.9$&$1.27$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.1$&&$0.002$&$94.6$&$0.534$&&$0.006$&$91.4$&$0.878$&&$0.235$&$79.1$&$1.32$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.0$&&$0.001$&$93.9$&$1.990$&&$0.014$&$89.4$&$1.410$&&$0.270$&$73.9$&$1.27$\tabularnewline
\hline
{\bfseries $j=1$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.001$&$94.5$&$0.438$&&$0.005$&$91.4$&$0.809$&&$0.195$&$79.2$&$1.19$\tabularnewline
~~&$2.0$&&$0.000$&$95.4$&$1.080$&&$0.010$&$91.6$&$1.110$&&$0.129$&$84.2$&$1.25$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$3.0$&&$0.001$&$96.3$&$0.869$&&$0.016$&$91.9$&$1.310$&&$0.075$&$85.5$&$2.03$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.1$&&$0.000$&$95.4$&$1.060$&&$0.010$&$92.0$&$1.130$&&$0.120$&$84.2$&$1.33$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.0$&&$0.001$&$96.3$&$0.871$&&$0.016$&$91.9$&$1.310$&&$0.076$&$85.5$&$2.04$\tabularnewline
\hline
{\bfseries $j=2$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.000$&$95.1$&$0.542$&&$0.006$&$92.2$&$0.855$&&$0.118$&$85.3$&$1.27$\tabularnewline
~~&$2.0$&&$0.000$&$95.5$&$1.090$&&$0.010$&$92.1$&$1.130$&&$0.122$&$86.6$&$1.35$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$3.0$&&$0.005$&$94.5$&$1.600$&&$0.016$&$91.9$&$1.440$&&$0.077$&$87.5$&$2.16$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.1$&&$0.000$&$95.2$&$1.140$&&$0.009$&$92.2$&$1.170$&&$0.115$&$86.6$&$1.43$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.0$&&$0.005$&$94.5$&$1.600$&&$0.016$&$91.8$&$1.440$&&$0.078$&$87.5$&$2.17$\tabularnewline
\hline
{\bfseries $j=3$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.001$&$95.4$&$0.948$&&$0.000$&$92.6$&$1.140$&&$0.133$&$87.1$&$1.18$\tabularnewline
~~&$2.0$&&$0.001$&$95.2$&$0.849$&&$0.004$&$93.2$&$0.954$&&$0.076$&$89.4$&$1.31$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$3.0$&&$0.000$&$94.5$&$1.980$&&$0.015$&$92.7$&$1.730$&&$0.043$&$91.7$&$2.10$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.1$&&$0.003$&$95.2$&$0.966$&&$0.006$&$93.2$&$1.040$&&$0.075$&$89.7$&$1.38$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.0$&&$0.000$&$94.5$&$2.000$&&$0.018$&$92.8$&$2.160$&&$0.043$&$91.7$&$2.13$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_pointwise_bs_qs_7.txt <==
%latex.default(subtable, file = paste("output/pointwise/table_pointwise_bs_qs_",     j - 7, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrcrrrcrrrcrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.5, 0.5, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.1, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.1, 0.1)$}\tabularnewline
\cline{4-6} \cline{8-10} \cline{12-14}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{$\kappa$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}\tabularnewline
\hline
{\bfseries $j=0$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.001$&$95.1$&$0.895$&&$0.004$&$93.6$&$0.956$&&$0.003$&$92.9$&$0.989$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$2.0$&&$0.004$&$94.5$&$0.367$&&$0.004$&$92.3$&$0.790$&&$0.003$&$89.6$&$1.150$\tabularnewline
~~&$3.0$&&$0.001$&$93.7$&$1.990$&&$0.014$&$89.4$&$1.400$&&$0.005$&$85.6$&$1.210$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.1$&&$0.003$&$94.6$&$0.486$&&$0.004$&$92.1$&$0.833$&&$0.003$&$89.2$&$1.150$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.0$&&$0.001$&$93.7$&$1.990$&&$0.014$&$89.4$&$1.400$&&$0.003$&$85.7$&$1.220$\tabularnewline
\hline
{\bfseries $j=1$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.003$&$94.6$&$0.437$&&$0.005$&$91.9$&$0.785$&&$0.001$&$88.9$&$1.060$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$2.0$&&$0.000$&$95.4$&$1.080$&&$0.010$&$91.4$&$1.100$&&$0.006$&$86.9$&$1.240$\tabularnewline
~~&$3.0$&&$0.001$&$96.3$&$0.869$&&$0.016$&$91.8$&$1.310$&&$0.033$&$85.8$&$2.030$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.1$&&$0.000$&$95.4$&$1.070$&&$0.010$&$91.5$&$1.120$&&$0.000$&$86.6$&$1.300$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.0$&&$0.001$&$96.3$&$0.870$&&$0.016$&$91.7$&$1.310$&&$0.012$&$85.8$&$2.080$\tabularnewline
\hline
{\bfseries $j=2$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.003$&$95.1$&$0.541$&&$0.005$&$92.7$&$0.837$&&$0.001$&$91.0$&$1.120$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$2.0$&&$0.001$&$95.5$&$1.090$&&$0.010$&$91.9$&$1.130$&&$0.003$&$88.9$&$1.340$\tabularnewline
~~&$3.0$&&$0.005$&$94.4$&$1.600$&&$0.016$&$91.9$&$1.440$&&$0.034$&$87.7$&$2.160$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.1$&&$0.001$&$95.3$&$1.120$&&$0.010$&$92.0$&$1.160$&&$0.002$&$88.7$&$1.400$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.0$&&$0.005$&$94.5$&$1.600$&&$0.016$&$91.9$&$1.440$&&$0.012$&$87.7$&$2.220$\tabularnewline
\hline
{\bfseries $j=3$}&&&&&&&&&&&&&\tabularnewline
~~&$1.0$&&$0.004$&$95.4$&$0.943$&&$0.002$&$93.3$&$1.090$&&$0.001$&$92.1$&$1.070$\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$2.0$&&$0.003$&$95.2$&$0.848$&&$0.003$&$93.4$&$0.948$&&$0.000$&$90.6$&$1.270$\tabularnewline
~~&$3.0$&&$0.000$&$94.4$&$1.980$&&$0.015$&$92.8$&$1.730$&&$0.012$&$91.9$&$2.090$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$2.1$&&$0.003$&$95.2$&$0.931$&&$0.005$&$93.4$&$1.000$&&$0.002$&$90.6$&$1.320$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$3.0$&&$0.000$&$94.4$&$1.980$&&$0.014$&$92.8$&$1.750$&&$0.014$&$91.9$&$2.790$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_pointwise_wav_1.txt <==
%latex.default(subtable, file = paste("output/pointwise/table_pointwise_wav_",     j - 14, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrcrrrcrrrcrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.2$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.5$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.8$}\tabularnewline
\cline{4-6} \cline{8-10} \cline{12-14}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{$\kappa$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}\tabularnewline
\hline
{\bfseries $j=0$}&&&&&&&&&&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$3.0$&&$0.003$&$94.3$&$0.339$&&$0.002$&$94.2$&$0.476$&&$0.022$&$92.7$&$0.203$\tabularnewline
~~&$4.0$&&$0.002$&$94.3$&$0.365$&&$0.003$&$94.1$&$0.662$&&$0.002$&$94.3$&$0.592$\tabularnewline
~~&$5.0$&&$0.001$&$94.3$&$0.563$&&$0.002$&$93.7$&$0.911$&&$0.001$&$94.3$&$0.698$\tabularnewline
~~&$6.0$&&$0.003$&$92.8$&$1.140$&&$0.004$&$92.5$&$1.240$&&$0.001$&$94.4$&$0.742$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$2.0$&&$0.003$&$94.3$&$0.339$&&$0.002$&$94.2$&$0.476$&&$0.022$&$92.7$&$0.203$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$2.8$&&$0.003$&$94.3$&$0.339$&&$0.002$&$94.2$&$0.476$&&$0.022$&$92.7$&$0.203$\tabularnewline
\hline
{\bfseries $j=1$}&&&&&&&&&&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$3.0$&&$0.002$&$95.0$&$0.370$&&$0.036$&$93.6$&$0.449$&&$0.034$&$90.5$&$0.230$\tabularnewline
~~&$4.0$&&$0.002$&$94.0$&$0.534$&&$0.001$&$94.1$&$0.664$&&$0.002$&$94.6$&$0.312$\tabularnewline
~~&$5.0$&&$0.003$&$93.8$&$0.595$&&$0.003$&$93.9$&$0.933$&&$0.001$&$94.2$&$0.569$\tabularnewline
~~&$6.0$&&$0.001$&$93.1$&$0.938$&&$0.003$&$92.7$&$1.300$&&$0.001$&$93.2$&$1.000$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$2.0$&&$0.002$&$95.0$&$0.370$&&$0.036$&$93.6$&$0.449$&&$0.034$&$90.5$&$0.230$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$2.8$&&$0.002$&$95.0$&$0.370$&&$0.036$&$93.6$&$0.449$&&$0.034$&$90.5$&$0.230$\tabularnewline
\hline
{\bfseries $j=2$}&&&&&&&&&&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$3.0$&&$0.002$&$94.5$&$0.393$&&$0.009$&$94.2$&$0.523$&&$0.031$&$91.4$&$0.237$\tabularnewline
~~&$4.0$&&$0.002$&$94.2$&$0.542$&&$0.003$&$94.0$&$0.733$&&$0.000$&$94.3$&$0.581$\tabularnewline
~~&$5.0$&&$0.002$&$94.0$&$0.625$&&$0.001$&$93.8$&$1.030$&&$0.000$&$94.2$&$0.635$\tabularnewline
~~&$6.0$&&$0.002$&$92.5$&$1.060$&&$0.005$&$92.8$&$1.430$&&$0.001$&$93.4$&$1.030$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$2.0$&&$0.002$&$94.5$&$0.393$&&$0.009$&$94.2$&$0.523$&&$0.031$&$91.4$&$0.237$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$2.8$&&$0.002$&$94.5$&$0.393$&&$0.009$&$94.2$&$0.523$&&$0.031$&$91.4$&$0.237$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_pointwise_wav_2.txt <==
%latex.default(subtable, file = paste("output/pointwise/table_pointwise_wav_",     j - 14, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrcrrrcrrrcrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.2$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.5$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.8$}\tabularnewline
\cline{4-6} \cline{8-10} \cline{12-14}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{$\kappa$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}\tabularnewline
\hline
{\bfseries $j=0$}&&&&&&&&&&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$3$&&$0.029$&$93.0$&$0.340$&&$0.109$&$84.8$&$0.479$&&$0.038$&$88.6$&$0.203$\tabularnewline
~~&$4$&&$0.008$&$94.3$&$0.365$&&$0.012$&$93.9$&$0.662$&&$0.003$&$94.4$&$0.592$\tabularnewline
~~&$5$&&$0.001$&$94.3$&$0.563$&&$0.003$&$93.7$&$0.911$&&$0.001$&$94.3$&$0.698$\tabularnewline
~~&$6$&&$0.002$&$92.8$&$1.140$&&$0.004$&$92.5$&$1.240$&&$0.001$&$94.4$&$0.742$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$3$&&$0.029$&$93.0$&$0.340$&&$0.109$&$84.8$&$0.479$&&$0.038$&$88.6$&$0.203$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$3$&&$0.029$&$93.1$&$0.340$&&$0.106$&$85.0$&$0.484$&&$0.037$&$88.6$&$0.213$\tabularnewline
\hline
{\bfseries $j=1$}&&&&&&&&&&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$3$&&$0.030$&$93.7$&$0.370$&&$0.250$&$42.6$&$0.454$&&$0.116$&$50.2$&$0.231$\tabularnewline
~~&$4$&&$0.005$&$94.1$&$0.534$&&$0.039$&$93.3$&$0.664$&&$0.004$&$94.8$&$0.312$\tabularnewline
~~&$5$&&$0.002$&$93.9$&$0.595$&&$0.003$&$93.8$&$0.933$&&$0.001$&$94.2$&$0.569$\tabularnewline
~~&$6$&&$0.001$&$93.1$&$0.938$&&$0.002$&$92.7$&$1.300$&&$0.001$&$93.2$&$1.000$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$3$&&$0.030$&$93.7$&$0.370$&&$0.250$&$42.6$&$0.454$&&$0.116$&$50.2$&$0.231$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$3$&&$0.027$&$93.6$&$0.374$&&$0.245$&$43.8$&$0.460$&&$0.113$&$51.8$&$0.234$\tabularnewline
\hline
{\bfseries $j=2$}&&&&&&&&&&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$3$&&$0.037$&$92.9$&$0.394$&&$0.100$&$87.8$&$0.524$&&$0.087$&$70.2$&$0.237$\tabularnewline
~~&$4$&&$0.004$&$94.2$&$0.542$&&$0.022$&$94.1$&$0.734$&&$0.000$&$94.3$&$0.581$\tabularnewline
~~&$5$&&$0.001$&$93.9$&$0.625$&&$0.003$&$93.8$&$1.030$&&$0.000$&$94.2$&$0.635$\tabularnewline
~~&$6$&&$0.002$&$92.5$&$1.060$&&$0.004$&$92.8$&$1.430$&&$0.001$&$93.4$&$1.030$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$3$&&$0.037$&$92.9$&$0.394$&&$0.100$&$87.8$&$0.524$&&$0.087$&$70.2$&$0.237$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$3$&&$0.035$&$92.7$&$0.398$&&$0.098$&$87.9$&$0.529$&&$0.084$&$71.0$&$0.246$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_pointwise_wav_3.txt <==
%latex.default(subtable, file = paste("output/pointwise/table_pointwise_wav_",     j - 14, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrcrrrcrrrcrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.2$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.5$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $x=0.8$}\tabularnewline
\cline{4-6} \cline{8-10} \cline{12-14}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{$\kappa$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}\tabularnewline
\hline
{\bfseries $j=0$}&&&&&&&&&&&&&\tabularnewline
~~&$3.0$&&$0.002$&$94.3$&$0.339$&&$0.056$&$86.2$&$0.497$&&$0.023$&$92.3$&$0.204$\tabularnewline
~~$s_{\mathtt{IMSE}}$&$4.0$&&$0.001$&$94.3$&$0.365$&&$0.218$&$73.6$&$0.669$&&$0.000$&$94.3$&$0.592$\tabularnewline
~~&$5.0$&&$0.002$&$94.3$&$0.563$&&$0.109$&$90.8$&$0.914$&&$0.001$&$94.3$&$0.698$\tabularnewline
~~&$6.0$&&$0.003$&$92.8$&$1.140$&&$0.026$&$92.4$&$1.240$&&$0.001$&$94.4$&$0.742$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$2.0$&&$0.002$&$94.3$&$0.339$&&$0.056$&$86.2$&$0.497$&&$0.023$&$92.3$&$0.204$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$3.1$&&$0.002$&$94.3$&$0.343$&&$0.017$&$82.0$&$0.521$&&$0.023$&$92.5$&$0.260$\tabularnewline
\hline
{\bfseries $j=1$}&&&&&&&&&&&&&\tabularnewline
~~&$3.0$&&$0.000$&$95.1$&$0.370$&&$0.009$&$94.2$&$0.453$&&$0.153$&$26.5$&$0.232$\tabularnewline
~~$s_{\mathtt{IMSE}}$&$4.0$&&$0.002$&$94.1$&$0.534$&&$0.196$&$77.3$&$0.668$&&$0.001$&$94.6$&$0.312$\tabularnewline
~~&$5.0$&&$0.003$&$93.8$&$0.595$&&$0.036$&$93.6$&$0.933$&&$0.001$&$94.2$&$0.569$\tabularnewline
~~&$6.0$&&$0.001$&$93.1$&$0.938$&&$0.001$&$92.7$&$1.300$&&$0.001$&$93.2$&$1.000$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$2.0$&&$0.000$&$95.1$&$0.370$&&$0.009$&$94.2$&$0.453$&&$0.153$&$26.5$&$0.232$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$3.1$&&$0.002$&$95.0$&$0.393$&&$0.021$&$90.1$&$0.483$&&$0.129$&$35.9$&$0.244$\tabularnewline
\hline
{\bfseries $j=2$}&&&&&&&&&&&&&\tabularnewline
~~&$3.0$&&$0.006$&$94.5$&$0.393$&&$0.115$&$85.5$&$0.525$&&$0.135$&$39.8$&$0.238$\tabularnewline
~~$s_{\mathtt{IMSE}}$&$4.0$&&$0.002$&$94.2$&$0.542$&&$0.217$&$77.5$&$0.739$&&$0.001$&$94.3$&$0.581$\tabularnewline
~~&$5.0$&&$0.002$&$94.0$&$0.625$&&$0.040$&$93.5$&$1.030$&&$0.000$&$94.2$&$0.635$\tabularnewline
~~&$6.0$&&$0.002$&$92.5$&$1.060$&&$0.002$&$92.8$&$1.430$&&$0.001$&$93.4$&$1.030$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$2.0$&&$0.006$&$94.5$&$0.393$&&$0.115$&$85.5$&$0.525$&&$0.135$&$39.8$&$0.238$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$3.1$&&$0.004$&$94.7$&$0.414$&&$0.129$&$84.3$&$0.555$&&$0.113$&$47.2$&$0.288$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_pointwise_wav_4.txt <==
%latex.default(subtable, file = paste("output/pointwise/table_pointwise_wav_",     j - 14, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrcrrrcrrrcrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.5, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.1)$}\tabularnewline
\cline{4-6} \cline{8-10} \cline{12-14}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{$\kappa$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}\tabularnewline
\hline
{\bfseries $j=0$}&&&&&&&&&&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$3.0$&&$0.252$&$89.9$&$1.88$&&$0.167$&$90.3$&$1.79$&&$0.051$&$90.6$&$1.72$\tabularnewline
~~&$4.0$&&$0.056$&$87.1$&$4.06$&&$0.064$&$88.0$&$3.01$&&$0.013$&$88.0$&$2.19$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$1.9$&&$0.252$&$89.9$&$1.88$&&$0.167$&$90.3$&$1.79$&&$0.051$&$90.6$&$1.72$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$2.0$&&$0.252$&$89.9$&$1.88$&&$0.167$&$90.3$&$1.79$&&$0.051$&$90.6$&$1.72$\tabularnewline
\hline
{\bfseries $j=1$}&&&&&&&&&&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$3.0$&&$0.202$&$90.5$&$1.66$&&$0.148$&$91.3$&$1.31$&&$0.015$&$92.8$&$1.05$\tabularnewline
~~&$4.0$&&$0.017$&$88.9$&$4.16$&&$0.001$&$90.0$&$4.04$&&$0.030$&$88.8$&$5.08$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$1.9$&&$0.202$&$90.5$&$1.66$&&$0.148$&$91.3$&$1.31$&&$0.015$&$92.8$&$1.05$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$2.0$&&$0.202$&$90.5$&$1.66$&&$0.148$&$91.3$&$1.31$&&$0.015$&$92.8$&$1.05$\tabularnewline
\hline
{\bfseries $j=2$}&&&&&&&&&&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$3.0$&&$0.020$&$93.5$&$2.17$&&$0.066$&$92.4$&$1.78$&&$0.005$&$92.0$&$1.46$\tabularnewline
~~&$4.0$&&$0.025$&$89.5$&$5.01$&&$0.002$&$89.7$&$4.40$&&$0.026$&$88.7$&$5.07$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$1.9$&&$0.020$&$93.5$&$2.17$&&$0.066$&$92.4$&$1.78$&&$0.005$&$92.0$&$1.46$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$2.0$&&$0.020$&$93.5$&$2.17$&&$0.066$&$92.4$&$1.78$&&$0.005$&$92.0$&$1.46$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_pointwise_wav_5.txt <==
%latex.default(subtable, file = paste("output/pointwise/table_pointwise_wav_",     j - 14, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrcrrrcrrrcrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.5, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.5)$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries $\bx=(0.1, 0.1)$}\tabularnewline
\cline{4-6} \cline{8-10} \cline{12-14}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{$\kappa$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{RMSE}&\multicolumn{1}{c}{CR}&\multicolumn{1}{c}{AL}\tabularnewline
\hline
{\bfseries $j=0$}&&&&&&&&&&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$3$&&$0.034$&$93.3$&$1.87$&&$0.015$&$91.8$&$1.79$&&$0.007$&$90.6$&$1.72$\tabularnewline
~~&$4$&&$0.021$&$87.0$&$4.06$&&$0.011$&$88.2$&$3.01$&&$0.015$&$88.1$&$2.19$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$2$&&$0.034$&$93.3$&$1.87$&&$0.015$&$91.8$&$1.79$&&$0.007$&$90.6$&$1.72$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$2$&&$0.034$&$93.3$&$1.87$&&$0.015$&$91.8$&$1.79$&&$0.007$&$90.6$&$1.72$\tabularnewline
\hline
{\bfseries $j=1$}&&&&&&&&&&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$3$&&$0.099$&$92.6$&$1.65$&&$0.017$&$93.8$&$1.30$&&$0.014$&$92.8$&$1.05$\tabularnewline
~~&$4$&&$0.018$&$88.9$&$4.16$&&$0.001$&$90.0$&$4.04$&&$0.029$&$88.9$&$5.08$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$2$&&$0.099$&$92.6$&$1.65$&&$0.017$&$93.8$&$1.30$&&$0.014$&$92.8$&$1.05$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$2$&&$0.099$&$92.6$&$1.65$&&$0.017$&$93.8$&$1.30$&&$0.014$&$92.8$&$1.05$\tabularnewline
\hline
{\bfseries $j=2$}&&&&&&&&&&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$3$&&$0.009$&$93.6$&$2.16$&&$0.016$&$92.3$&$1.78$&&$0.009$&$92.0$&$1.46$\tabularnewline
~~&$4$&&$0.026$&$89.5$&$5.01$&&$0.002$&$89.7$&$4.40$&&$0.025$&$88.7$&$5.07$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$2$&&$0.009$&$93.6$&$2.16$&&$0.016$&$92.3$&$1.78$&&$0.009$&$92.0$&$1.46$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$2$&&$0.009$&$93.6$&$2.16$&&$0.016$&$92.3$&$1.78$&&$0.009$&$92.0$&$1.46$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_uniform_bs_1.txt <==
%latex.default(table, file = paste("output/uniform/table_uniform_bs_",     ell/2, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrrrrcrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{4}{c}{\bfseries Evenly-spaced}&\multicolumn{1}{c}{\bfseries }&\multicolumn{4}{c}{\bfseries Quantile-spaced}\tabularnewline
\cline{2-5} \cline{7-10}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{CP}&\multicolumn{1}{c}{ACE}&\multicolumn{1}{c}{AW}&\multicolumn{1}{c}{UCR}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{CP}&\multicolumn{1}{c}{ACE}&\multicolumn{1}{c}{AW}&\multicolumn{1}{c}{UCR}\tabularnewline
\hline
{\bfseries Plug-in,$\;j=0$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$0.92$&$0.017$&$0.384$&$79.9$&&$0.92$&$0.017$&$0.383$&$80.0$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.008$&$0.433$&$90.1$&&$1.00$&$0.008$&$0.433$&$89.9$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.006$&$0.460$&$91.6$&&$1.00$&$0.006$&$0.460$&$91.6$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=1$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.005$&$0.426$&$93.8$&&$1.00$&$0.005$&$0.426$&$93.5$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.005$&$0.473$&$93.5$&&$1.00$&$0.005$&$0.473$&$93.4$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.004$&$0.497$&$93.2$&&$1.00$&$0.004$&$0.498$&$93.2$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=2$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.005$&$0.443$&$94.1$&&$1.00$&$0.005$&$0.443$&$94.0$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.004$&$0.497$&$93.4$&&$1.00$&$0.004$&$0.497$&$93.5$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.004$&$0.526$&$93.6$&&$1.00$&$0.004$&$0.527$&$93.6$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=3$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.008$&$0.413$&$89.0$&&$1.00$&$0.008$&$0.413$&$88.8$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.005$&$0.463$&$93.0$&&$1.00$&$0.005$&$0.463$&$92.7$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.004$&$0.490$&$93.2$&&$1.00$&$0.004$&$0.490$&$93.3$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=0$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$0.92$&$0.017$&$0.382$&$79.7$&&$0.92$&$0.017$&$0.382$&$79.6$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.008$&$0.431$&$89.7$&&$1.00$&$0.008$&$0.430$&$89.6$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.006$&$0.457$&$91.1$&&$1.00$&$0.006$&$0.456$&$91.0$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=1$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.005$&$0.424$&$93.7$&&$1.00$&$0.005$&$0.423$&$93.5$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.005$&$0.469$&$92.9$&&$1.00$&$0.005$&$0.469$&$92.9$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.004$&$0.493$&$92.6$&&$1.00$&$0.004$&$0.493$&$92.5$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=2$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.005$&$0.440$&$94.0$&&$1.00$&$0.005$&$0.440$&$93.8$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.005$&$0.494$&$93.3$&&$1.00$&$0.005$&$0.493$&$93.3$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.004$&$0.522$&$93.0$&&$1.00$&$0.004$&$0.522$&$93.2$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=3$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.008$&$0.411$&$88.5$&&$1.00$&$0.008$&$0.411$&$88.5$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.005$&$0.460$&$92.5$&&$1.00$&$0.005$&$0.460$&$92.3$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.004$&$0.486$&$92.9$&&$1.00$&$0.004$&$0.487$&$92.8$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_uniform_bs_2.txt <==
%latex.default(table, file = paste("output/uniform/table_uniform_bs_",     ell/2, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrrrrcrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{4}{c}{\bfseries Evenly-spaced}&\multicolumn{1}{c}{\bfseries }&\multicolumn{4}{c}{\bfseries Quantile-spaced}\tabularnewline
\cline{2-5} \cline{7-10}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{CP}&\multicolumn{1}{c}{ACE}&\multicolumn{1}{c}{AW}&\multicolumn{1}{c}{UCR}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{CP}&\multicolumn{1}{c}{ACE}&\multicolumn{1}{c}{AW}&\multicolumn{1}{c}{UCR}\tabularnewline
\hline
{\bfseries Plug-in,$\;j=0$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$0.95$&$0.013$&$0.556$&$68.8$&&$0.95$&$0.014$&$0.554$&$68.7$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.92$&$0.016$&$0.520$&$64.9$&&$0.89$&$0.020$&$0.518$&$60.0$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$0.97$&$0.007$&$0.585$&$81.8$&&$0.98$&$0.008$&$0.585$&$81.0$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=1$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.004$&$0.588$&$91.9$&&$1.00$&$0.004$&$0.588$&$90.8$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.008$&$0.553$&$82.1$&&$0.98$&$0.008$&$0.553$&$81.5$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.004$&$0.616$&$90.4$&&$1.00$&$0.004$&$0.617$&$90.4$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=2$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.003$&$0.632$&$92.4$&&$1.00$&$0.003$&$0.631$&$92.2$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.005$&$0.592$&$89.4$&&$1.00$&$0.005$&$0.591$&$89.6$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.003$&$0.664$&$92.3$&&$1.00$&$0.003$&$0.665$&$92.3$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=3$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.006$&$0.588$&$84.6$&&$1.00$&$0.006$&$0.586$&$84.6$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.99$&$0.007$&$0.551$&$79.9$&&$1.00$&$0.008$&$0.550$&$78.9$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.004$&$0.617$&$89.9$&&$1.00$&$0.004$&$0.618$&$89.0$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=0$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$0.95$&$0.014$&$0.551$&$67.5$&&$0.95$&$0.015$&$0.549$&$67.2$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.91$&$0.017$&$0.515$&$63.4$&&$0.88$&$0.021$&$0.514$&$58.6$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$0.97$&$0.008$&$0.579$&$80.6$&&$0.98$&$0.008$&$0.578$&$79.6$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=1$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.004$&$0.581$&$91.2$&&$1.00$&$0.005$&$0.581$&$89.9$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.99$&$0.009$&$0.548$&$80.7$&&$0.98$&$0.009$&$0.547$&$80.5$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.005$&$0.608$&$89.5$&&$1.00$&$0.004$&$0.610$&$89.3$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=2$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.004$&$0.624$&$91.6$&&$1.00$&$0.004$&$0.623$&$91.4$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.005$&$0.585$&$88.6$&&$1.00$&$0.005$&$0.585$&$88.7$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.003$&$0.655$&$91.6$&&$1.00$&$0.003$&$0.656$&$91.3$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=3$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.007$&$0.581$&$83.4$&&$1.00$&$0.007$&$0.580$&$83.6$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.99$&$0.008$&$0.546$&$79.1$&&$1.00$&$0.009$&$0.544$&$77.9$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.004$&$0.609$&$88.8$&&$1.00$&$0.004$&$0.610$&$88.2$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_uniform_bs_3.txt <==
%latex.default(table, file = paste("output/uniform/table_uniform_bs_",     ell/2, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrrrrcrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{4}{c}{\bfseries Evenly-spaced}&\multicolumn{1}{c}{\bfseries }&\multicolumn{4}{c}{\bfseries Quantile-spaced}\tabularnewline
\cline{2-5} \cline{7-10}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{CP}&\multicolumn{1}{c}{ACE}&\multicolumn{1}{c}{AW}&\multicolumn{1}{c}{UCR}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{CP}&\multicolumn{1}{c}{ACE}&\multicolumn{1}{c}{AW}&\multicolumn{1}{c}{UCR}\tabularnewline
\hline
{\bfseries Plug-in,$\;j=0$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$0.88$&$0.033$&$0.731$&$ 9.3$&&$0.87$&$0.027$&$0.726$&$26.2$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.24$&$0.445$&$0.437$&$ 0.0$&&$0.22$&$0.439$&$0.436$&$ 0.0$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$0.61$&$0.157$&$0.588$&$24.3$&&$0.59$&$0.155$&$0.585$&$11.5$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=1$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.003$&$0.755$&$91.0$&&$1.00$&$0.006$&$0.754$&$81.4$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.18$&$0.365$&$0.472$&$ 0.0$&&$0.15$&$0.365$&$0.472$&$ 0.0$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$0.63$&$0.075$&$0.614$&$36.3$&&$0.58$&$0.089$&$0.615$&$19.4$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=2$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.002$&$0.822$&$91.6$&&$1.00$&$0.003$&$0.820$&$90.3$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.12$&$0.360$&$0.495$&$ 0.0$&&$0.12$&$0.363$&$0.495$&$ 0.0$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$0.84$&$0.033$&$0.660$&$46.8$&&$0.79$&$0.037$&$0.660$&$43.7$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=3$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$0.92$&$0.011$&$0.766$&$61.3$&&$0.94$&$0.010$&$0.761$&$65.5$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.24$&$0.401$&$0.469$&$ 0.0$&&$0.16$&$0.397$&$0.468$&$ 0.0$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$0.63$&$0.140$&$0.619$&$18.5$&&$0.63$&$0.133$&$0.619$&$11.4$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=0$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$0.88$&$0.035$&$0.719$&$ 7.7$&&$0.85$&$0.029$&$0.713$&$24.2$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.24$&$0.446$&$0.435$&$ 0.0$&&$0.22$&$0.440$&$0.434$&$ 0.0$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$0.61$&$0.159$&$0.582$&$23.8$&&$0.57$&$0.157$&$0.579$&$11.2$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=1$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.003$&$0.741$&$89.8$&&$1.00$&$0.006$&$0.741$&$79.3$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.18$&$0.368$&$0.469$&$ 0.0$&&$0.15$&$0.367$&$0.469$&$ 0.0$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$0.62$&$0.077$&$0.607$&$35.5$&&$0.56$&$0.092$&$0.608$&$18.6$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=2$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.003$&$0.806$&$90.2$&&$1.00$&$0.003$&$0.804$&$88.9$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.12$&$0.363$&$0.492$&$ 0.0$&&$0.12$&$0.365$&$0.492$&$ 0.0$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$0.82$&$0.035$&$0.651$&$45.4$&&$0.77$&$0.039$&$0.651$&$42.4$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=3$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$0.91$&$0.013$&$0.751$&$57.0$&&$0.90$&$0.011$&$0.747$&$62.4$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.24$&$0.403$&$0.466$&$ 0.0$&&$0.14$&$0.399$&$0.465$&$ 0.0$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$0.62$&$0.142$&$0.612$&$17.9$&&$0.61$&$0.136$&$0.611$&$10.6$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_uniform_bs_4.txt <==
%latex.default(table, file = paste("output/uniform/table_uniform_bs_",     ell/2, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrrrrcrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{4}{c}{\bfseries Evenly-spaced}&\multicolumn{1}{c}{\bfseries }&\multicolumn{4}{c}{\bfseries Quantile-spaced}\tabularnewline
\cline{2-5} \cline{7-10}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{CP}&\multicolumn{1}{c}{ACE}&\multicolumn{1}{c}{AW}&\multicolumn{1}{c}{UCR}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{CP}&\multicolumn{1}{c}{ACE}&\multicolumn{1}{c}{AW}&\multicolumn{1}{c}{UCR}\tabularnewline
\hline
{\bfseries Plug-in,$\;j=0$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.007$&$1.085$&$58.3$&&$0.98$&$0.008$&$1.096$&$52.3$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.52$&$0.055$&$0.890$&$ 5.0$&&$0.53$&$0.059$&$0.895$&$ 7.6$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.007$&$1.085$&$58.3$&&$0.98$&$0.008$&$1.096$&$52.4$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=1$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.002$&$1.257$&$86.5$&&$1.00$&$0.002$&$1.253$&$87.0$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.96$&$0.011$&$1.028$&$44.1$&&$0.95$&$0.012$&$1.028$&$44.4$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.002$&$1.257$&$86.5$&&$1.00$&$0.002$&$1.253$&$87.0$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=2$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.002$&$1.356$&$87.9$&&$1.00$&$0.002$&$1.357$&$88.0$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.004$&$1.092$&$76.3$&&$1.00$&$0.004$&$1.094$&$75.2$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.002$&$1.356$&$87.9$&&$1.00$&$0.002$&$1.357$&$88.1$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=3$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.003$&$1.131$&$80.4$&&$1.00$&$0.003$&$1.157$&$78.8$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.82$&$0.023$&$0.972$&$58.7$&&$0.79$&$0.025$&$0.977$&$51.0$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.003$&$1.131$&$80.5$&&$1.00$&$0.003$&$1.157$&$78.8$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=0$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$0.98$&$0.009$&$1.041$&$48.8$&&$0.95$&$0.011$&$1.052$&$43.1$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.50$&$0.059$&$0.866$&$ 3.4$&&$0.50$&$0.064$&$0.870$&$ 5.9$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$0.98$&$0.009$&$1.041$&$48.8$&&$0.95$&$0.011$&$1.053$&$43.2$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=1$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.003$&$1.213$&$82.1$&&$1.00$&$0.003$&$1.209$&$82.6$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.95$&$0.014$&$1.004$&$38.1$&&$0.94$&$0.014$&$1.003$&$38.8$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.003$&$1.213$&$82.1$&&$1.00$&$0.003$&$1.210$&$82.5$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=2$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.002$&$1.305$&$83.0$&&$1.00$&$0.002$&$1.305$&$83.9$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.005$&$1.061$&$71.1$&&$1.00$&$0.005$&$1.063$&$69.5$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.002$&$1.305$&$83.0$&&$1.00$&$0.002$&$1.305$&$83.8$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=3$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.004$&$1.092$&$74.7$&&$1.00$&$0.004$&$1.117$&$72.3$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.79$&$0.025$&$0.948$&$53.7$&&$0.79$&$0.028$&$0.953$&$46.1$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.004$&$1.092$&$74.8$&&$1.00$&$0.004$&$1.117$&$72.3$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_uniform_bs_5.txt <==
%latex.default(table, file = paste("output/uniform/table_uniform_bs_",     ell/2, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrrrrcrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{4}{c}{\bfseries Evenly-spaced}&\multicolumn{1}{c}{\bfseries }&\multicolumn{4}{c}{\bfseries Quantile-spaced}\tabularnewline
\cline{2-5} \cline{7-10}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{CP}&\multicolumn{1}{c}{ACE}&\multicolumn{1}{c}{AW}&\multicolumn{1}{c}{UCR}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{CP}&\multicolumn{1}{c}{ACE}&\multicolumn{1}{c}{AW}&\multicolumn{1}{c}{UCR}\tabularnewline
\hline
{\bfseries Plug-in,$\;j=0$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1$&$0.003$&$1.081$&$80.9$&&$1$&$0.003$&$1.092$&$80.6$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1$&$0.006$&$0.896$&$69.5$&&$1$&$0.006$&$0.900$&$66.9$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1$&$0.003$&$1.068$&$79.8$&&$1$&$0.003$&$1.078$&$79.0$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=1$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1$&$0.001$&$1.256$&$90.1$&&$1$&$0.001$&$1.251$&$90.2$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1$&$0.001$&$1.033$&$91.4$&&$1$&$0.001$&$1.033$&$91.3$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1$&$0.001$&$1.240$&$90.2$&&$1$&$0.001$&$1.235$&$90.4$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=2$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1$&$0.001$&$1.355$&$90.5$&&$1$&$0.001$&$1.356$&$90.2$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1$&$0.001$&$1.101$&$91.1$&&$1$&$0.001$&$1.103$&$90.9$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1$&$0.001$&$1.336$&$90.5$&&$1$&$0.001$&$1.337$&$90.3$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=3$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1$&$0.001$&$1.127$&$89.4$&&$1$&$0.001$&$1.153$&$89.3$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1$&$0.002$&$0.976$&$85.1$&&$1$&$0.002$&$0.981$&$84.3$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1$&$0.001$&$1.116$&$89.3$&&$1$&$0.001$&$1.140$&$89.3$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=0$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1$&$0.004$&$1.038$&$75.1$&&$1$&$0.004$&$1.049$&$74.5$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1$&$0.007$&$0.871$&$63.4$&&$1$&$0.008$&$0.875$&$61.2$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1$&$0.004$&$1.025$&$73.9$&&$1$&$0.004$&$1.036$&$72.9$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=1$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1$&$0.002$&$1.212$&$86.9$&&$1$&$0.002$&$1.208$&$86.8$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1$&$0.002$&$1.009$&$89.0$&&$1$&$0.002$&$1.008$&$88.9$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1$&$0.002$&$1.197$&$87.0$&&$1$&$0.002$&$1.194$&$87.1$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=2$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1$&$0.002$&$1.304$&$86.9$&&$1$&$0.002$&$1.304$&$86.3$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1$&$0.002$&$1.070$&$88.3$&&$1$&$0.002$&$1.071$&$88.3$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1$&$0.002$&$1.287$&$87.1$&&$1$&$0.002$&$1.287$&$86.5$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=3$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1$&$0.002$&$1.089$&$85.7$&&$1$&$0.002$&$1.114$&$85.6$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1$&$0.003$&$0.951$&$81.8$&&$1$&$0.003$&$0.956$&$80.7$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1$&$0.002$&$1.078$&$85.6$&&$1$&$0.002$&$1.102$&$85.7$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_uniform_bs_6.txt <==
%latex.default(table, file = paste("output/uniform/table_uniform_bs_",     ell/2, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrrrrcrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{4}{c}{\bfseries Evenly-spaced}&\multicolumn{1}{c}{\bfseries }&\multicolumn{4}{c}{\bfseries Quantile-spaced}\tabularnewline
\cline{2-5} \cline{7-10}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{CP}&\multicolumn{1}{c}{ACE}&\multicolumn{1}{c}{AW}&\multicolumn{1}{c}{UCR}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{CP}&\multicolumn{1}{c}{ACE}&\multicolumn{1}{c}{AW}&\multicolumn{1}{c}{UCR}\tabularnewline
\hline
{\bfseries Plug-in,$\;j=0$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.003$&$1.723$&$75.4$&&$1.00$&$0.003$&$1.745$&$75.0$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.95$&$0.010$&$1.227$&$38.8$&&$0.95$&$0.010$&$1.236$&$39.3$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.003$&$1.726$&$75.3$&&$1.00$&$0.003$&$1.747$&$75.0$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=1$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.002$&$2.715$&$81.1$&&$1.00$&$0.002$&$2.698$&$81.4$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.002$&$1.865$&$87.1$&&$1.00$&$0.002$&$1.861$&$87.4$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.002$&$2.716$&$81.1$&&$1.00$&$0.002$&$2.699$&$81.4$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=2$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.002$&$2.860$&$84.1$&&$1.00$&$0.002$&$2.851$&$84.1$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.001$&$1.939$&$87.9$&&$1.00$&$0.001$&$1.937$&$87.9$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.002$&$2.861$&$84.1$&&$1.00$&$0.002$&$2.853$&$84.0$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=3$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.001$&$2.172$&$89.3$&&$1.00$&$0.001$&$2.225$&$89.1$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.002$&$1.571$&$84.3$&&$1.00$&$0.002$&$1.592$&$84.5$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.001$&$2.579$&$89.3$&&$1.00$&$0.001$&$2.387$&$89.1$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=0$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.005$&$1.618$&$63.9$&&$1.00$&$0.005$&$1.639$&$64.4$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.94$&$0.013$&$1.175$&$29.6$&&$0.94$&$0.013$&$1.183$&$30.3$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.005$&$1.621$&$63.8$&&$1.00$&$0.005$&$1.641$&$64.4$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=1$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.004$&$2.503$&$66.6$&&$1.00$&$0.004$&$2.489$&$67.6$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.003$&$1.772$&$80.3$&&$1.00$&$0.002$&$1.768$&$80.9$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.004$&$2.504$&$66.6$&&$1.00$&$0.004$&$2.490$&$67.6$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=2$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.003$&$2.645$&$72.1$&&$1.00$&$0.003$&$2.637$&$72.2$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.002$&$1.836$&$81.8$&&$1.00$&$0.002$&$1.835$&$81.4$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.003$&$2.647$&$72.1$&&$1.00$&$0.003$&$2.639$&$72.2$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=3$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.002$&$2.042$&$81.9$&&$1.00$&$0.002$&$2.092$&$82.0$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.003$&$1.504$&$77.8$&&$1.00$&$0.003$&$1.525$&$78.0$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.002$&$2.427$&$81.9$&&$1.00$&$0.002$&$2.242$&$82.0$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_uniform_bs_7.txt <==
%latex.default(table, file = paste("output/uniform/table_uniform_bs_",     ell/2, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrrrrcrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{4}{c}{\bfseries Evenly-spaced}&\multicolumn{1}{c}{\bfseries }&\multicolumn{4}{c}{\bfseries Quantile-spaced}\tabularnewline
\cline{2-5} \cline{7-10}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{CP}&\multicolumn{1}{c}{ACE}&\multicolumn{1}{c}{AW}&\multicolumn{1}{c}{UCR}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{CP}&\multicolumn{1}{c}{ACE}&\multicolumn{1}{c}{AW}&\multicolumn{1}{c}{UCR}\tabularnewline
\hline
{\bfseries Plug-in,$\;j=0$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$0.99$&$0.004$&$1.153$&$69.2$&&$0.99$&$0.004$&$1.160$&$69.7$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.99$&$0.004$&$1.195$&$70.1$&&$0.99$&$0.004$&$1.203$&$70.5$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.003$&$1.721$&$78.6$&&$1.00$&$0.003$&$1.741$&$78.9$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=1$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.001$&$1.766$&$88.6$&&$1.00$&$0.001$&$1.763$&$88.5$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.001$&$1.836$&$88.4$&&$1.00$&$0.001$&$1.832$&$88.3$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.002$&$2.714$&$81.2$&&$1.00$&$0.002$&$2.697$&$81.1$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=2$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.001$&$1.831$&$88.6$&&$1.00$&$0.001$&$1.830$&$88.6$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.001$&$1.907$&$88.4$&&$1.00$&$0.001$&$1.906$&$88.4$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.002$&$2.860$&$84.1$&&$1.00$&$0.002$&$2.851$&$84.1$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=3$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.001$&$1.491$&$88.8$&&$1.00$&$0.001$&$1.508$&$89.4$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.001$&$1.541$&$89.2$&&$1.00$&$0.001$&$1.560$&$89.6$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.001$&$2.199$&$89.7$&&$1.00$&$0.001$&$2.227$&$89.7$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=0$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$0.99$&$0.005$&$1.108$&$62.0$&&$0.99$&$0.005$&$1.115$&$62.8$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$0.99$&$0.005$&$1.145$&$62.7$&&$0.99$&$0.005$&$1.153$&$63.5$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$0.99$&$0.004$&$1.615$&$68.4$&&$0.99$&$0.004$&$1.635$&$68.2$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=1$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.002$&$1.685$&$82.8$&&$1.00$&$0.002$&$1.683$&$82.9$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.002$&$1.746$&$81.9$&&$1.00$&$0.002$&$1.743$&$82.1$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.004$&$2.503$&$66.9$&&$1.00$&$0.004$&$2.488$&$67.6$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=2$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.002$&$1.741$&$83.0$&&$1.00$&$0.002$&$1.741$&$83.0$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.002$&$1.808$&$82.3$&&$1.00$&$0.002$&$1.807$&$82.1$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.003$&$2.646$&$72.1$&&$1.00$&$0.003$&$2.638$&$72.1$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=3$}&&&&&&&&&\tabularnewline
~~$\kappa_{\mathtt{IMSE}}$&$1.00$&$0.002$&$1.433$&$84.6$&&$1.00$&$0.002$&$1.449$&$85.0$\tabularnewline
~~$\hat{\kappa}_{\mathtt{ROT}}$&$1.00$&$0.002$&$1.478$&$84.8$&&$1.00$&$0.002$&$1.496$&$85.2$\tabularnewline
~~$\hat{\kappa}_{\mathtt{DPI}}$&$1.00$&$0.002$&$2.066$&$82.9$&&$1.00$&$0.002$&$2.093$&$82.9$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_uniform_wav_1.txt <==
%latex.default(table, file = paste("output/uniform/table_uniform_wav_",     j - 14, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{4}{c}{\bfseries Evenly-spaced}\tabularnewline
\cline{2-5}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{CP}&\multicolumn{1}{c}{ACE}&\multicolumn{1}{c}{AW}&\multicolumn{1}{c}{UCR}\tabularnewline
\hline
{\bfseries Plug-in,$\;j=0$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$1$&$0.005$&$0.509$&$91.1$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$1$&$0.005$&$0.509$&$91.1$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$1$&$0.005$&$0.509$&$91.1$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=1$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$1$&$0.006$&$0.504$&$89.9$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$1$&$0.006$&$0.504$&$89.9$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$1$&$0.006$&$0.504$&$89.9$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=2$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$1$&$0.004$&$0.576$&$91.4$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$1$&$0.004$&$0.576$&$91.4$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$1$&$0.004$&$0.576$&$91.4$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=0$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$1$&$0.005$&$0.505$&$90.6$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$1$&$0.005$&$0.505$&$90.6$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$1$&$0.005$&$0.505$&$90.6$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=1$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$1$&$0.006$&$0.500$&$89.4$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$1$&$0.006$&$0.500$&$89.4$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$1$&$0.006$&$0.500$&$89.4$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=2$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$1$&$0.005$&$0.569$&$90.4$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$1$&$0.005$&$0.569$&$90.4$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$1$&$0.005$&$0.569$&$90.4$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_uniform_wav_2.txt <==
%latex.default(table, file = paste("output/uniform/table_uniform_wav_",     j - 14, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{4}{c}{\bfseries Evenly-spaced}\tabularnewline
\cline{2-5}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{CP}&\multicolumn{1}{c}{ACE}&\multicolumn{1}{c}{AW}&\multicolumn{1}{c}{UCR}\tabularnewline
\hline
{\bfseries Plug-in,$\;j=0$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.77$&$0.054$&$0.511$&$ 4.1$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.77$&$0.054$&$0.511$&$ 4.1$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.77$&$0.053$&$0.518$&$ 6.0$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=1$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.69$&$0.095$&$0.507$&$ 0.5$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.69$&$0.095$&$0.507$&$ 0.5$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.70$&$0.093$&$0.513$&$ 2.5$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=2$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.97$&$0.012$&$0.576$&$71.2$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.97$&$0.012$&$0.576$&$71.2$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.97$&$0.012$&$0.584$&$71.7$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=0$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.77$&$0.056$&$0.507$&$ 3.4$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.77$&$0.056$&$0.507$&$ 3.4$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.77$&$0.054$&$0.513$&$ 5.3$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=1$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.67$&$0.098$&$0.502$&$ 0.3$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.67$&$0.098$&$0.502$&$ 0.3$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.69$&$0.095$&$0.508$&$ 2.3$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=2$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.96$&$0.013$&$0.569$&$69.3$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.96$&$0.013$&$0.569$&$69.3$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.96$&$0.013$&$0.576$&$69.7$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_uniform_wav_3.txt <==
%latex.default(table, file = paste("output/uniform/table_uniform_wav_",     j - 14, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{4}{c}{\bfseries Evenly-spaced}\tabularnewline
\cline{2-5}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{CP}&\multicolumn{1}{c}{ACE}&\multicolumn{1}{c}{AW}&\multicolumn{1}{c}{UCR}\tabularnewline
\hline
{\bfseries Plug-in,$\;j=0$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.96$&$0.019$&$0.781$&$13.9$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.72$&$0.175$&$0.517$&$ 0.0$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.73$&$0.150$&$0.555$&$ 2.6$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=1$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.99$&$0.006$&$0.777$&$70.4$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.66$&$0.122$&$0.507$&$ 0.0$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.67$&$0.102$&$0.546$&$ 8.9$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=2$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.99$&$0.004$&$0.868$&$80.1$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.70$&$0.052$&$0.577$&$11.0$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.73$&$0.042$&$0.619$&$21.2$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=0$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.95$&$0.021$&$0.765$&$11.6$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.71$&$0.176$&$0.513$&$ 0.0$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.73$&$0.152$&$0.549$&$ 2.3$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=1$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.99$&$0.007$&$0.761$&$67.0$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.65$&$0.125$&$0.502$&$ 0.0$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.67$&$0.105$&$0.540$&$ 8.5$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=2$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.99$&$0.005$&$0.846$&$77.3$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.69$&$0.055$&$0.570$&$ 9.8$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.71$&$0.045$&$0.610$&$19.5$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_uniform_wav_4.txt <==
%latex.default(table, file = paste("output/uniform/table_uniform_wav_",     j - 14, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{4}{c}{\bfseries Evenly-spaced}\tabularnewline
\cline{2-5}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{CP}&\multicolumn{1}{c}{ACE}&\multicolumn{1}{c}{AW}&\multicolumn{1}{c}{UCR}\tabularnewline
\hline
{\bfseries Plug-in,$\;j=0$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.93$&$0.032$&$1.499$&$ 2.0$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.93$&$0.032$&$1.499$&$ 2.0$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.93$&$0.032$&$1.499$&$ 2.0$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=1$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.92$&$0.019$&$1.392$&$17.1$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.92$&$0.019$&$1.392$&$17.1$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.92$&$0.019$&$1.392$&$17.1$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=2$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.98$&$0.006$&$1.726$&$60.4$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.98$&$0.006$&$1.726$&$60.4$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.98$&$0.006$&$1.726$&$60.4$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=0$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.91$&$0.040$&$1.394$&$ 0.6$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.91$&$0.040$&$1.394$&$ 0.6$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.91$&$0.040$&$1.394$&$ 0.6$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=1$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.91$&$0.024$&$1.320$&$ 9.8$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.91$&$0.024$&$1.320$&$ 9.8$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.91$&$0.024$&$1.320$&$ 9.8$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=2$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.96$&$0.009$&$1.612$&$44.3$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.96$&$0.009$&$1.612$&$44.3$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.96$&$0.009$&$1.612$&$44.3$\tabularnewline
\hline
\end{tabular}


==> simuls/output/table_uniform_wav_5.txt <==
%latex.default(table, file = paste("output/uniform/table_uniform_wav_",     j - 14, ".txt", sep = ""), append = FALSE, table.env = FALSE,     center = "none", title = "", n.cgroup = n.cgroup, cgroup = cgroup,     colheads = colheads, n.rgroup = n.rgroup, rgroup = rgroup,     rowname = rowname)%
\begin{tabular}{lrrrr}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{4}{c}{\bfseries Evenly-spaced}\tabularnewline
\cline{2-5}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{CP}&\multicolumn{1}{c}{ACE}&\multicolumn{1}{c}{AW}&\multicolumn{1}{c}{UCR}\tabularnewline
\hline
{\bfseries Plug-in,$\;j=0$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.97$&$0.009$&$1.491$&$50.5$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.97$&$0.009$&$1.491$&$50.5$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.97$&$0.009$&$1.491$&$50.5$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=1$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.99$&$0.005$&$1.387$&$69.2$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.99$&$0.005$&$1.387$&$69.2$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.99$&$0.005$&$1.387$&$69.2$\tabularnewline
\hline
{\bfseries Plug-in,$\;j=2$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$1.00$&$0.003$&$1.725$&$75.8$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$1.00$&$0.003$&$1.725$&$75.8$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$1.00$&$0.003$&$1.725$&$75.8$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=0$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.95$&$0.013$&$1.387$&$35.7$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.95$&$0.013$&$1.387$&$35.7$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.95$&$0.013$&$1.387$&$35.7$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=1$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$0.98$&$0.007$&$1.315$&$59.1$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$0.98$&$0.007$&$1.315$&$59.1$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$0.98$&$0.007$&$1.315$&$59.1$\tabularnewline
\hline
{\bfseries Bootstrap,$\;j=2$}&&&&\tabularnewline
~~$s_{\mathtt{IMSE}}$&$1.00$&$0.005$&$1.610$&$62.3$\tabularnewline
~~$\hat{s}_{\mathtt{ROT}}$&$1.00$&$0.005$&$1.610$&$62.3$\tabularnewline
~~$\hat{s}_{\mathtt{DPI}}$&$1.00$&$0.005$&$1.610$&$62.3$\tabularnewline
\hline
\end{tabular}

